Vanadium Abundance Derivations in 255 Metal-poor Stars

We present vanadium (V) abundances for 255 metal-poor stars, derived from high-resolution optical spectra from the Magellan Inamori Kyocera Echelle spectrograph on the Magellan Telescopes at Las Campanas Observatory, the Robert G. Tull Coud\'{e} Spectrograph on the Harlan J. Smith Telescope at McDonald Observatory, and the High Resolution Spectrograph on the Hobby-Eberly Telescope at McDonald Observatory. We use updated V I and V II atomic transition data from recent laboratory studies, and we increase the number of lines examined (from 1 to 4 lines of V I, and from 2 to 7 lines of V II). As a result, we reduce the V abundance uncertainties for most stars by more than 20% and expand the number of stars with V detections from 204 to 255. In the metallicity range $-$4.0 $<$ [Fe/H] $< -$1.0, we calculate the mean ratios [V I/Fe I]$ = -0.10 \pm 0.01 (\sigma = 0.16)$ from 128 stars with $\geq$ 2 V I lines detected, [V II/Fe II] $= +0.13 \pm 0.01 (\sigma = 0.16)$ from 220 stars with $\geq$ 2 V II lines detected, and [V II/V I] $= +0.25 \pm 0.01 (\sigma = 0.15)$ from 119 stars. We suspect this offset is due to non-LTE effects, and we recommend using [V II/Fe II], which is enhanced relative to the solar ratio, as a better representation of [V/Fe]. We provide more extensive evidence for abundance correlations detected previously among scandium, titanium, and vanadium, and we identify no systematic effects in the analysis that can explain these correlations.

==> MRtab02.txt <==
Title: Vanadium Abundance Derivations in 255 Metal-poor Stars
Authors: X. Ou, I.U. Roederer, C. Sneden, J.J. Cowan, J.E. Lawler, S.A. Shectman, and I.B. Thompson
Table: Abundances Derived from Neutral Vanadium Lines
================================================================================
Byte-by-byte Description of file: tab02.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Star          Name of the star
  14- 21 F8.3   0.1nm   Wavelength    Line wavelength in Angstroms
  23- 27 F5.2   ---     log(epsilon)  Log epsilon vanadium abundance
  29- 32 F4.2   ---   e_log(epsilon)  Fitting uncertainty of log epsilon vanadium abundance
--------------------------------------------------------------------------------
BD+102495    4111.779  1.51 0.10 
BD+102495    4379.230  1.39 0.06 
BD+102495    4389.979  1.42 0.10 
BD+102495    4408.196  1.33 0.20 
BD+191185a   4111.779  2.44 0.20 
BD+191185a   4379.230  2.53 0.10 
BD+191185a   4389.979  2.56 0.15 
BD+191185a   4408.196  2.38 0.10 
BD+263578    4379.230  1.43 0.10 
BD+292356    4111.779  1.96 0.10 
BD+800245    4379.230  1.28 0.10 
BD-012582    4111.779  1.01 0.10 
BD-155781    4111.779  0.69 0.10 
BD-155781    4379.230  0.66 0.10 
BD-155781    4389.979  0.87 0.06 
BD-155781    4408.196  0.69 0.15 
BD-185550    4379.230  0.65 0.06 
BD-206008    4111.779  0.76 0.10 
BD-206008    4379.230  0.52 0.20 
BD-206008    4389.979  0.64 0.10 
BD-206008    4408.196  0.52 0.15 
CD-241782    4111.779  0.85 0.15 
CD-241782    4379.230  0.70 0.15 
CD-241782    4389.979  0.97 0.30 
CD-361052    4111.779  2.25 0.15 
CD-361052    4379.230  2.07 0.15 
CD-361052    4389.979  1.95 0.15 
CD-361052    4408.196  2.16 0.30 
CS22166-016  4111.779  0.80 0.20 
CS22166-016  4379.230  0.65 0.15 
CS22166-016  4389.979  0.50 0.20 
CS22169-008  4389.979  1.46 0.10 
CS22169-035  4111.779 -0.16 0.20 
CS22169-035  4379.230  0.08 0.10 
CS22169-035  4389.979  0.29 0.30 
CS22169-035  4408.196  0.29 0.30 
CS22171-031  4379.230  1.51 0.30 
CS22172-029  4111.779  1.14 0.05 
CS22172-029  4379.230  1.08 0.06 
CS22172-029  4389.979  1.05 0.10 
CS22172-029  4408.196  0.90 0.50 
CS22180-014  4111.779  1.31 0.40 
CS22180-014  4379.230  1.38 0.20 
CS22182-033  4379.230  1.41 0.10 
CS22182-047  4111.779  1.79 0.10 
CS22182-047  4379.230  1.79 0.06 
CS22183-031  4111.779  0.43 0.10 
CS22183-031  4379.230  0.49 0.06 
CS22183-031  4389.979  0.73 0.30 
CS22185-007  4111.779  0.89 0.10 
CS22185-007  4379.230  0.83 0.06 
CS22185-007  4389.979  0.74 0.15 
CS22186-002  4379.230  1.20 0.10 
CS22186-017  4379.230  1.39 0.10 
CS22186-017  4389.979  1.81 0.20 
CS22186-023  4111.779  0.71 0.10 
CS22186-023  4379.230  0.62 0.06 
CS22189-009  4111.779 -0.11 0.30 
CS22189-009  4379.230 -0.20 0.10 
CS22873-128  4111.779  0.63 0.10 
CS22873-128  4379.230  0.60 0.10 
CS22873-128  4389.979  0.60 0.10 
CS22876-040  4379.230  2.03 0.10 
CS22877-001  4379.230  0.20 0.06 
CS22877-011  4111.779  0.78 0.10 
CS22877-011  4379.230  0.71 0.06 
CS22877-011  4389.979  0.65 0.30 
CS22877-015  4379.230  1.78 0.30 
CS22878-101  4379.230  0.36 0.06 
CS22879-029  4379.230  1.60 0.20 
CS22879-097  4379.230  1.82 0.30 
CS22879-103  4111.779  1.51 0.10 
CS22879-103  4379.230  1.81 0.10 
CS22879-103  4389.979  1.51 0.20 
CS22879-103  4408.196  1.96 0.30 
CS22880-086  4379.230  0.59 0.30 
CS22880-086  4389.979  0.59 0.40 
CS22881-036  4379.230  1.77 0.20 
CS22882-001  4389.979  1.97 0.25 
CS22882-006  4379.230  1.37 0.20 
CS22883-037  4111.779  1.89 0.10 
CS22883-037  4379.230  1.89 0.20 
CS22883-037  4389.979  1.68 0.20 
CS22884-020  4111.779  1.66 0.20 
CS22884-020  4379.230  1.66 0.06 
CS22886-012  4379.230  1.48 0.20 
CS22886-044  4111.779  1.85 0.20 
CS22886-044  4379.230  2.30 0.06 
CS22886-044  4408.196  1.85 0.05 
CS22888-047  4379.230  1.15 0.20 
CS22890-011  4379.230  1.40 0.20 
CS22890-024  4111.779  1.06 0.10 
CS22890-024  4379.230  1.06 0.30 
CS22890-024  4389.979  1.21 0.20 
CS22891-184  4379.230  1.11 0.30 
CS22891-209  4111.779  0.36 0.30 
CS22891-209  4379.230  0.36 0.20 
CS22891-209  4389.979  0.48 0.10 
CS22891-221  4379.230  0.63 0.30 
CS22892-052  4111.779  0.32 0.10 
CS22892-052  4379.230  0.32 0.10 
CS22893-005  4111.779  1.24 0.20 
CS22893-005  4379.230  1.00 0.20 
CS22893-011  4379.230  1.81 0.10 
CS22896-015  4111.779  1.09 0.20 
CS22896-015  4379.230  1.06 0.20 
CS22896-015  4389.979  0.91 0.20 
CS22896-110  4111.779  1.30 0.30 
CS22896-110  4379.230  1.24 0.10 
CS22897-008  4111.779  0.37 0.40 
CS22897-008  4379.230  0.07 0.30 
CS22897-008  4389.979  0.40 0.30 
CS22898-047  4379.230  0.47 0.20 
CS22937-072  4111.779  1.52 0.10 
CS22937-072  4379.230  1.22 0.10 
CS22937-072  4389.979  1.58 0.10 
CS22940-070  4111.779  2.22 0.20 
CS22940-070  4379.230  2.46 0.06 
CS22940-070  4389.979  2.52 0.20 
CS22940-070  4408.196  2.67 0.30 
CS22940-077  4379.230  1.32 0.15 
CS22940-121  4379.230  1.12 0.10 
CS22941-017  4111.779  0.82 0.20 
CS22941-017  4379.230  1.03 0.30 
CS22942-002  4379.230  0.16 0.30 
CS22942-011  4111.779  0.67 0.20 
CS22942-011  4379.230  0.70 0.20 
CS22942-011  4389.979  0.82 0.30 
CS22942-035  4111.779  0.88 0.20 
CS22942-035  4379.230  0.73 0.06 
CS22942-035  4389.979  0.58 0.20 
CS22943-095  4379.230  1.50 0.10 
CS22943-132  4111.779  1.56 0.30 
CS22943-132  4379.230  1.41 0.30 
CS22944-032  4111.779  0.84 0.05 
CS22944-032  4379.230  0.78 0.06 
CS22944-032  4389.979  0.54 0.20 
CS22945-024  4379.230  1.34 0.10 
CS22945-028  4111.779  0.94 0.15 
CS22945-028  4379.230  0.73 0.20 
CS22945-028  4389.979  1.00 0.10 
CS22945-063  4379.230  1.19 0.10 
CS22947-187  4111.779  1.32 0.15 
CS22947-187  4379.230  1.17 0.20 
CS22947-187  4389.979  1.32 0.10 
CS22948-066  4379.230  0.66 0.20 
CS22948-066  4389.979  0.99 0.30 
CS22949-037  4379.230 -0.02 0.30 
CS22949-037  4389.979  0.01 0.20 
CS22949-048  4111.779  0.43 0.20 
CS22949-048  4379.230  0.22 0.10 
CS22949-048  4389.979  0.19 0.20 
CS22950-046  4379.230 -0.31 0.20 
CS22951-059  4379.230  0.78 0.30 
CS22951-059  4389.979  0.99 0.10 
CS22951-077  4111.779  1.25 0.05 
CS22951-077  4379.230  1.37 0.06 
CS22951-077  4389.979  1.22 0.10 
CS22951-077  4408.196  1.40 0.20 
CS22952-015  4379.230 -0.02 0.20 
CS22953-003  4111.779  0.69 0.15 
CS22953-003  4379.230  0.39 0.20 
CS22953-003  4389.979  0.51 0.10 
CS22954-015  4379.230  1.92 0.20 
CS22955-110  4379.230  2.77 0.06 
CS22955-110  4389.979  2.58 0.10 
CS22955-110  4408.196  2.62 0.20 
CS22956-050  4379.230 -0.02 0.20 
CS22956-050  4389.979  0.28 0.30 
CS22956-062  4111.779  1.24 0.20 
CS22956-062  4379.230  1.04 0.10 
CS22956-114  4111.779  0.55 0.30 
CS22956-114  4379.230  0.64 0.10 
CS22957-013  4111.779  0.72 0.10 
CS22957-013  4379.230  0.51 0.10 
CS22957-019  4379.230  1.62 0.20 
CS22957-022  4111.779  0.76 0.40 
CS22957-022  4379.230  0.58 0.30 
CS22957-022  4389.979  0.58 0.20 
CS22957-026  4379.230  2.05 0.10 
CS22957-026  4389.979  1.90 0.20 
CS22957-036  4379.230  1.79 0.30 
CS22958-037  4379.230  1.54 0.10 
CS22958-065  4379.230  1.71 0.15 
CS22958-083  4111.779  1.03 0.30 
CS22958-083  4379.230  0.79 0.06 
CS22958-083  4389.979  0.67 0.20 
CS22959-074  4111.779  1.17 0.15 
CS22959-074  4379.230  1.05 0.10 
CS22959-074  4389.979  1.02 0.06 
CS22959-074  4408.196  0.90 0.20 
CS22960-010  4379.230  0.70 0.06 
CS22960-048  4111.779  0.53 0.20 
CS22960-064  4111.779  1.02 0.10 
CS22960-064  4379.230  0.99 0.06 
CS22960-064  4389.979  1.11 0.20 
CS22965-016  4111.779  0.85 0.10 
CS22965-016  4379.230  0.85 0.10 
CS22965-016  4389.979  0.64 0.10 
CS22968-014  4379.230 -0.03 0.20 
CS22968-026  4111.779  1.45 0.20 
CS22968-026  4379.230  1.30 0.20 
CS29493-062  4379.230  1.25 0.30 
CS29495-005  4379.230  1.57 0.10 
CS29513-003  4111.779  1.59 0.05 
CS29513-003  4379.230  1.35 0.10 
CS29513-014  4111.779  1.59 0.10 
CS29513-014  4379.230  1.62 0.10 
CS29513-032  4379.230  2.05 0.10 
CS29514-017  4111.779  1.22 0.30 
CS29514-017  4379.230  1.28 0.10 
CS29514-017  4389.979  1.52 0.20 
CS29514-037  4379.230  1.66 0.06 
CS29517-018  4379.230  1.29 0.15 
CS29529-054  4379.230  1.35 0.10 
CS30312-044  4111.779  0.67 0.20 
CS30312-044  4379.230  0.58 0.06 
CS30312-044  4389.979  0.73 0.30 
CS30312-059  4111.779  0.30 0.10 
CS30312-059  4379.230  0.33 0.10 
CS30312-059  4389.979  0.27 0.10 
CS30312-100  4111.779  1.22 0.10 
CS30312-100  4379.230  1.19 0.06 
CS30312-100  4389.979  1.16 0.30 
CS30314-067  4111.779  0.20 0.20 
CS30314-067  4379.230  0.14 0.10 
CS30314-067  4389.979  0.38 0.20 
CS30492-001  4379.230  1.46 0.15 
CS30492-110  4379.230  0.33 0.20 
CS30493-071  4379.230  1.29 0.06 
CS30494-003  4111.779  0.75 0.10 
CS30494-003  4379.230  0.75 0.06 
CS30494-003  4389.979  0.81 0.30 
CS31082-001  4111.779  0.51 0.15 
CS31082-001  4379.230  0.69 0.06 
CS31082-001  4389.979  0.81 0.06 
G004-036     4111.779  2.06 0.20 
G004-036     4379.230  1.91 0.06 
G009-027     4111.779  1.91 0.30 
G009-027     4379.230  1.91 0.20 
G010-054     4379.230  1.42 0.15 
G010-054     4389.979  1.63 0.10 
G015-010     4111.779  1.26 0.10 
G015-010     4379.230  1.23 0.06 
G015-010     4389.979  1.20 0.10 
G016-025     4111.779  1.66 0.25 
G016-025     4379.230  1.51 0.10 
G025-022     4379.230  1.58 0.20 
G025-022     4389.979  1.34 0.20 
G025-024     4379.230  1.73 0.15 
G026-001     4111.779  1.95 0.10 
G026-001     4379.230  1.71 0.15 
G071-055     4111.779  1.83 0.10 
G071-055     4379.230  1.68 0.10 
G071-055     4389.979  1.59 0.10 
G071-055     4408.196  1.83 0.20 
G088-023     4111.779  2.09 0.30 
G088-023     4379.230  1.85 0.15 
G088-023     4389.979  1.70 0.10 
G088-023     4408.196  2.00 0.10 
G090-003     4111.779  1.54 0.15 
G090-003     4379.230  1.51 0.06 
G090-003     4389.979  1.54 0.15 
G090-025     4111.779  1.81 0.10 
G090-025     4379.230  1.78 0.10 
G090-025     4389.979  1.57 0.30 
G115-049     4379.230  1.25 0.15 
G126-062     4111.779  2.20 0.10 
G126-062     4379.230  2.17 0.06 
G126-062     4389.979  1.96 0.10 
G126-062     4408.196  2.17 0.05 
G137-086     4379.230  1.92 0.15 
G146-056     4111.779  2.30 0.05 
G146-056     4379.230  2.33 0.06 
G146-056     4389.979  2.03 0.10 
G146-056     4408.196  2.00 0.10 
G146-076     4111.779  1.67 0.10 
G146-076     4379.230  1.76 0.30 
G146-076     4389.979  1.46 0.10 
G153-064     4111.779  2.76 0.10 
G153-064     4379.230  2.70 0.10 
G153-064     4389.979  2.70 0.20 
G161-073     4111.779  2.28 0.10 
G161-073     4379.230  2.25 0.06 
G161-073     4389.979  2.16 0.10 
G170-047     4111.779  0.86 0.10 
G170-047     4379.230  0.80 0.10 
G170-047     4389.979  0.65 0.20 
G180-058     4111.779  1.39 0.20 
G180-058     4379.230  1.39 0.10 
G188-022     4111.779  2.31 0.10 
G188-022     4379.230  2.37 0.10 
G188-022     4389.979  2.16 0.10 
G188-022     4408.196  2.19 0.05 
G188-030     4111.779  1.81 0.10 
G188-030     4379.230  2.08 0.20 
G188-030     4389.979  1.78 0.20 
G190-010     4111.779  1.95 0.10 
G190-010     4379.230  1.71 0.20 
G190-010     4389.979  1.65 0.10 
G190-010     4408.196  1.74 0.10 
G190-015     4111.779  0.77 0.10 
G190-015     4379.230  0.77 0.15 
G199-066     4379.230  1.64 0.15 
G199-066     4389.979  1.64 0.10 
G201-044     4111.779  2.27 0.10 
G201-044     4379.230  2.12 0.20 
G214-001     4111.779  1.93 0.20 
G214-001     4379.230  1.42 0.10 
G234-028     4111.779  2.00 0.20 
G234-028     4379.230  1.94 0.10 
G238-032     4111.779  2.24 0.10 
G238-032     4379.230  2.24 0.10 
G238-032     4389.979  2.18 0.10 
G238-032     4408.196  2.06 0.20 
HD108317     4111.779  1.27 0.05 
HD108317     4111.779  1.27 0.30 
HD108317     4379.230  1.00 0.10 
HD108317     4379.230  1.21 0.10 
HD108317     4389.979  1.03 0.10 
HD108317     4389.979  1.12 0.20 
HD108317     4408.196  0.97 0.10 
HD11582      4111.779  1.77 0.05 
HD11582      4379.230  1.80 0.06 
HD11582      4389.979  1.95 0.10 
HD11582      4408.196  1.74 0.05 
HD119516     4111.779  1.86 0.10 
HD119516     4379.230  1.86 0.10 
HD119516     4389.979  1.65 0.20 
HD119516     4408.196  1.65 0.20 
HD122196     4379.230  1.83 0.20 
HD122563     4111.779  0.71 0.05 
HD122563     4111.779  0.77 0.10 
HD122563     4111.779  0.77 0.10 
HD122563     4379.230  0.68 0.06 
HD122563     4379.230  0.71 0.06 
HD122563     4379.230  0.71 0.06 
HD122563     4389.979  0.62 0.30 
HD122563     4389.979  0.77 0.15 
HD122563     4389.979  0.80 0.06 
HD122563     4408.196  0.56 0.10 
HD122563     4408.196  0.62 0.15 
HD122563     4408.196  0.80 0.20 
HD126238     4111.779  1.50 0.05 
HD126238     4379.230  1.47 0.06 
HD126238     4389.979  1.47 0.10 
HD126587     4111.779  0.53 0.05 
HD126587     4379.230  0.53 0.06 
HD126587     4389.979  0.53 0.15 
HD128279     4111.779  1.31 0.05 
HD128279     4379.230  1.28 0.06 
HD128279     4389.979  1.31 0.10 
HD132475     4111.779  2.01 0.05 
HD132475     4111.779  2.01 0.05 
HD132475     4379.230  1.89 0.06 
HD132475     4379.230  1.95 0.06 
HD132475     4389.979  1.95 0.15 
HD132475     4389.979  1.95 0.15 
HD132475     4408.196  1.80 0.10 
HD132475     4408.196  1.80 0.20 
HD13979      4111.779  0.81 0.05 
HD13979      4379.230  0.78 0.06 
HD13979      4389.979  0.79 0.10 
HD13979      4408.196  0.84 0.30 
HD16031      4111.779  1.86 0.10 
HD16031      4379.230  1.86 0.10 
HD175305     4111.779  2.03 0.10 
HD175305     4379.230  1.90 0.10 
HD175305     4389.979  1.88 0.10 
HD175305     4408.196  1.88 0.10 
HD175606     4111.779  1.54 0.30 
HD175606     4379.230  1.54 0.30 
HD178443     4111.779  1.83 0.05 
HD178443     4379.230  1.83 0.06 
HD178443     4389.979  1.83 0.06 
HD178443     4408.196  1.89 0.20 
HD184266     4111.779  2.15 0.10 
HD184266     4379.230  2.12 0.10 
HD184266     4408.196  2.42 0.20 
HD186478     4111.779  0.88 0.10 
HD186478     4379.230  0.88 0.06 
HD186478     4389.979  0.94 0.06 
HD186478     4408.196  0.73 0.10 
HD188510     4111.779  1.87 0.10 
HD188510     4379.230  1.84 0.10 
HD188510     4389.979  1.81 0.20 
HD193901     4111.779  2.47 0.10 
HD193901     4379.230  2.32 0.10 
HD193901     4389.979  2.42 0.10 
HD193901     4408.196  2.26 0.15 
HD19445      4111.779  1.67 0.15 
HD196892     4111.779  2.47 0.10 
HD196892     4379.230  2.47 0.06 
HD196892     4389.979  2.38 0.10 
HD196944     4111.779  1.22 0.30 
HD196944     4389.979  1.49 0.10 
HD200654     4111.779  0.76 0.05 
HD200654     4379.230  0.79 0.06 
HD200654     4389.979  1.06 0.30 
HD201891     4111.779  2.71 0.10 
HD201891     4379.230  2.59 0.10 
HD201891     4389.979  2.62 0.30 
HD201891     4408.196  2.47 0.10 
HD214362     4111.779  1.67 0.20 
HD214362     4379.230  1.82 0.06 
HD214362     4389.979  1.52 0.10 
HD21581      4111.779  1.98 0.10 
HD21581      4379.230  2.01 0.10 
HD21581      4389.979  2.04 0.10 
HD219617     4111.779  2.31 0.20 
HD219617     4379.230  2.13 0.06 
HD219617     4389.979  2.01 0.10 
HD219617     4408.196  2.10 0.30 
HD220127     4111.779  2.00 0.05 
HD220127     4379.230  2.00 0.10 
HD220127     4389.979  1.97 0.06 
HD237846     4379.230  0.43 0.10 
HD26169      4111.779  1.03 0.10 
HD26169      4379.230  1.03 0.10 
HD26169      4389.979  1.03 0.30 
HD26297      4111.779  1.59 0.20 
HD26297      4379.230  1.50 0.20 
HD26297      4389.979  1.40 0.30 
HD26297      4408.196  1.50 0.10 
HD31128      4111.779  1.91 0.05 
HD31128      4379.230  1.94 0.06 
HD31128      4389.979  1.79 0.20 
HD31128      4408.196  1.64 0.20 
HD45282      4111.779  2.12 0.05 
HD45282      4379.230  2.12 0.10 
HD45282      4389.979  2.06 0.10 
HD45282      4408.196  2.06 0.10 
HD6268       4111.779  0.74 0.10 
HD6268       4379.230  0.86 0.10 
HD6268       4389.979  0.80 0.20 
HD6268       4408.196  0.83 0.15 
HD88609      4111.779  0.30 0.10 
HD88609      4379.230  0.24 0.10 
HD88609      4408.196  0.30 0.30 
HD94028      4111.779  2.05 0.10 
HD94028      4379.230  2.08 0.10 
HE0454-4758  4111.779  0.94 0.30 
HE0454-4758  4379.230  0.64 0.30 
HE1124-2335  4379.230  0.36 0.15 
HE1320-1339  4111.779  0.67 0.10 
HE1320-1339  4111.779  0.70 0.10 
HE1320-1339  4379.230  0.64 0.06 
HE1320-1339  4379.230  0.67 0.06 
HE1320-1339  4389.979  0.70 0.10 
HE1320-1339  4389.979  0.70 0.30 
HE1320-1339  4408.196  0.70 0.10 
HE1320-1339  4408.196  0.85 0.20 
HIP99423     4111.779  2.06 0.05 
HIP99423     4379.230  2.06 0.06 
HIP99423     4389.979  2.03 0.10 
HIP99423     4408.196  2.03 0.10 

==> MRtab03.txt <==
Title: Vanadium Abundance Derivations in 255 Metal-poor Stars
Authors: X. Ou, I.U. Roederer, C. Sneden, J.J. Cowan, J.E. Lawler, S.A. Shectman, and I.B. Thompson
Table: Abundances Derived from Ionized Vanadium Lines
================================================================================
Byte-by-byte Description of file: tab03.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label         Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Star          Name of the star
  14- 21 F8.3   0.1nm   Wavelength    Line wavelength in Angstroms
  23- 27 F5.2   ---     log(epsilon)  Log epsilon vanadium abundance
  29- 32 F4.2   ---   e_log(epsilon)  Fitting uncertainty of log epsilon vanadium abundance
--------------------------------------------------------------------------------
BD+102495    3715.464  1.70 0.17 
BD+102495    3951.957  1.77 0.18 
BD+102495    4002.928  1.69 0.11 
BD+102495    4005.702  1.87 0.15 
BD+102495    4023.377  1.87 0.11 
BD+191185a   3715.464  2.74 0.18 
BD+191185a   3951.957  2.76 0.14 
BD+191185a   4002.928  2.71 0.20 
BD+191185a   4005.702  2.86 0.06 
BD+241676    3715.464  1.54 0.34 
BD+241676    3951.957  1.46 0.22 
BD+241676    4005.702  1.74 0.06 
BD+263578    3951.957  1.78 0.51 
BD+263578    4005.702  1.73 0.30 
BD+292356    3951.957  2.31 0.22 
BD+292356    4002.928  2.51 0.20 
BD+292356    4005.702  2.51 0.15 
BD+292356    4023.377  2.47 0.15 
BD+800245    3951.957  1.51 0.14 
BD+800245    4005.702  1.43 0.30 
BD+800245    4023.377  1.58 0.15 
BD-012582    3715.464  1.35 0.17 
BD-012582    3951.957  1.41 0.18 
BD-012582    4002.928  1.37 0.11 
BD-012582    4005.702  1.31 0.06 
BD-012582    4023.377  1.25 0.06 
BD-155781    3517.299  1.07 0.12 
BD-155781    3545.196  0.99 0.11 
BD-155781    3715.464  0.85 0.17 
BD-155781    3951.957  1.02 0.14 
BD-155781    4002.928  0.94 0.11 
BD-155781    4005.702  0.97 0.11 
BD-155781    4023.377  1.02 0.06 
BD-185550    3715.464  0.69 0.24 
BD-185550    3951.957  0.74 0.14 
BD-185550    4002.928  0.92 0.11 
BD-185550    4005.702  0.86 0.11 
BD-185550    4023.377  0.77 0.15 
BD-206008    3517.299  0.93 0.31 
BD-206008    3545.196  1.21 0.30 
BD-206008    3715.464  0.74 0.17 
BD-206008    3951.957  1.21 0.14 
BD-206008    4002.928  0.82 0.11 
BD-206008    4005.702  0.88 0.11 
BD-206008    4023.377  0.97 0.11 
CD-241782    3517.299  1.21 0.17 
CD-241782    3545.196  0.91 0.16 
CD-241782    3715.464  0.83 0.17 
CD-241782    4002.928  1.00 0.15 
CD-241782    4005.702  1.09 0.06 
CD-241782    4023.377  1.09 0.15 
CD-300298    3517.299  0.22 0.31 
CD-300298    3545.196  0.20 0.40 
CD-300298    3715.464  0.41 0.24 
CD-300298    4005.702  0.10 0.20 
CD-361052    3517.299  2.27 0.17 
CD-361052    3545.196  2.38 0.21 
CD-361052    3715.464  2.15 0.19 
CD-361052    3951.957  2.22 0.18 
CD-361052    4002.928  2.10 0.11 
CD-361052    4005.702  2.18 0.06 
CD-361052    4023.377  2.04 0.06 
CS22166-016  3517.299  0.92 0.13 
CS22166-016  3545.196  0.89 0.11 
CS22166-016  3715.464  0.93 0.17 
CS22166-016  3951.957  1.05 0.14 
CS22166-016  4002.928  1.04 0.30 
CS22166-016  4005.702  0.95 0.20 
CS22166-016  4023.377  1.04 0.20 
CS22169-008  3517.299  1.64 0.22 
CS22169-008  3545.196  1.51 0.21 
CS22169-008  3715.464  1.51 0.25 
CS22169-008  4005.702  1.46 0.30 
CS22169-008  4023.377  1.49 0.15 
CS22169-035  3517.299  0.40 0.31 
CS22169-035  3715.464  0.57 0.33 
CS22169-035  3951.957  0.14 0.13 
CS22169-035  4005.702  0.44 0.20 
CS22169-035  4023.377  0.59 0.30 
CS22171-031  3517.299  1.80 0.22 
CS22171-031  3545.196  1.91 0.11 
CS22171-031  3715.464  1.98 0.19 
CS22171-031  3951.957  1.87 0.22 
CS22171-031  4005.702  1.66 0.30 
CS22171-031  4023.377  1.51 0.40 
CS22172-029  3517.299  1.28 0.13 
CS22172-029  3545.196  1.56 0.07 
CS22172-029  3715.464  1.24 0.15 
CS22172-029  3951.957  1.39 0.11 
CS22172-029  4002.928  1.35 0.11 
CS22172-029  4005.702  1.26 0.06 
CS22172-029  4023.377  1.32 0.06 
CS22174-020  3517.299  1.56 0.31 
CS22177-009  4023.377  1.25 0.30 
CS22177-010  3517.299  1.28 0.22 
CS22180-014  3517.299  1.15 0.22 
CS22180-014  3715.464  1.42 0.25 
CS22182-033  3517.299  1.80 0.22 
CS22182-033  3545.196  1.46 0.21 
CS22182-033  3951.957  1.65 0.14 
CS22182-033  4023.377  1.68 0.11 
CS22182-047  3517.299  1.98 0.09 
CS22182-047  3545.196  1.95 0.07 
CS22182-047  3715.464  1.93 0.16 
CS22182-047  3951.957  2.10 0.11 
CS22182-047  4002.928  2.03 0.20 
CS22182-047  4005.702  1.94 0.06 
CS22182-047  4023.377  2.06 0.06 
CS22183-031  3517.299  0.70 0.13 
CS22183-031  3545.196  0.71 0.11 
CS22183-031  3715.464  0.68 0.17 
CS22183-031  3951.957  0.72 0.14 
CS22183-031  4023.377  0.64 0.11 
CS22185-007  3517.299  1.35 0.31 
CS22185-007  3545.196  1.18 0.21 
CS22185-007  3715.464  1.17 0.17 
CS22185-007  3951.957  1.00 0.14 
CS22185-007  4002.928  1.19 0.20 
CS22185-007  4005.702  1.01 0.11 
CS22185-007  4023.377  1.07 0.06 
CS22186-002  3517.299  1.55 0.09 
CS22186-002  3545.196  1.40 0.07 
CS22186-002  3715.464  1.50 0.18 
CS22186-002  3951.957  1.52 0.14 
CS22186-002  4005.702  1.38 0.11 
CS22186-002  4023.377  1.23 0.11 
CS22186-017  3715.464  1.35 0.25 
CS22186-017  4005.702  1.48 0.15 
CS22186-023  3517.299  1.10 0.13 
CS22186-023  3545.196  1.23 0.21 
CS22186-023  3715.464  1.02 0.15 
CS22186-023  3951.957  0.97 0.14 
CS22186-023  4002.928  0.95 0.20 
CS22186-023  4005.702  1.07 0.11 
CS22186-023  4023.377  1.22 0.20 
CS22189-009  3517.299  0.09 0.12 
CS22189-009  3545.196 -0.08 0.11 
CS22189-009  3715.464  0.17 0.17 
CS22189-009  3951.957 -0.20 0.22 
CS22189-009  4005.702  0.04 0.20 
CS22189-009  4023.377  0.07 0.20 
CS22191-029  3715.464  1.25 0.25 
CS22191-029  3951.957  1.11 0.14 
CS22191-029  4005.702  1.11 0.11 
CS22191-029  4023.377  1.20 0.11 
CS22873-128  3517.299  0.73 0.09 
CS22873-128  3545.196  0.89 0.07 
CS22873-128  3715.464  0.94 0.15 
CS22873-128  3951.957  1.01 0.10 
CS22873-128  4005.702  0.87 0.06 
CS22873-128  4023.377  0.93 0.11 
CS22875-029  3715.464  1.51 0.25 
CS22875-029  3951.957  1.43 0.14 
CS22875-029  4002.928  1.67 0.20 
CS22875-029  4005.702  1.43 0.11 
CS22875-029  4023.377  1.49 0.06 
CS22876-040  3517.299  1.84 0.22 
CS22876-040  3951.957  1.81 0.14 
CS22876-040  4005.702  1.94 0.11 
CS22876-040  4023.377  1.91 0.11 
CS22877-001  3517.299  0.59 0.13 
CS22877-001  3545.196  0.66 0.11 
CS22877-001  3715.464  0.57 0.17 
CS22877-001  3951.957  0.61 0.18 
CS22877-001  4005.702  0.56 0.06 
CS22877-001  4023.377  0.41 0.11 
CS22877-011  3517.299  0.83 0.09 
CS22877-011  3545.196  0.86 0.30 
CS22877-011  3715.464  0.93 0.15 
CS22877-011  3951.957  0.84 0.11 
CS22877-011  4005.702  0.89 0.06 
CS22877-011  4023.377  0.80 0.20 
CS22877-015  3951.957  2.13 0.22 
CS22877-015  4005.702  2.23 0.06 
CS22877-015  4023.377  2.14 0.11 
CS22878-101  3517.299  0.52 0.12 
CS22878-101  3545.196  0.53 0.11 
CS22878-101  3715.464  0.79 0.17 
CS22878-101  3951.957  0.75 0.10 
CS22878-101  4002.928  0.96 0.30 
CS22878-101  4005.702  0.66 0.06 
CS22878-101  4023.377  0.66 0.20 
CS22879-029  3517.299  1.81 0.10 
CS22879-029  3545.196  1.59 0.21 
CS22879-029  3715.464  1.59 0.18 
CS22879-029  3951.957  1.51 0.22 
CS22879-029  4005.702  1.90 0.11 
CS22879-097  3517.299  1.29 0.31 
CS22879-097  3545.196  1.56 0.21 
CS22879-097  3715.464  1.42 0.18 
CS22879-097  3951.957  1.32 0.14 
CS22879-097  4002.928  1.40 0.30 
CS22879-097  4005.702  1.49 0.06 
CS22879-097  4023.377  1.46 0.11 
CS22879-103  3517.299  1.70 0.31 
CS22879-103  3545.196  1.81 0.21 
CS22879-103  3715.464  1.83 0.16 
CS22879-103  3951.957  1.88 0.11 
CS22879-103  4002.928  1.81 0.20 
CS22879-103  4005.702  1.96 0.11 
CS22879-103  4023.377  1.93 0.11 
CS22880-086  3517.299  0.97 0.31 
CS22880-086  3545.196  0.80 0.30 
CS22880-086  3715.464  0.90 0.25 
CS22880-086  3951.957  0.69 0.22 
CS22880-086  4005.702  0.89 0.11 
CS22880-086  4023.377  0.74 0.11 
CS22881-036  3517.299  2.01 0.13 
CS22881-036  3545.196  1.63 0.21 
CS22881-036  3715.464  1.58 0.34 
CS22881-036  3951.957  1.83 0.41 
CS22881-036  4005.702  1.65 0.20 
CS22881-039  4005.702  1.32 0.11 
CS22881-039  4023.377  1.53 0.30 
CS22881-070  3517.299  1.76 0.13 
CS22881-070  3545.196  1.48 0.21 
CS22881-070  3715.464  1.64 0.19 
CS22881-070  4005.702  1.32 0.20 
CS22882-001  3517.299  1.70 0.51 
CS22882-001  3545.196  1.59 0.30 
CS22882-001  3715.464  1.33 0.25 
CS22882-001  3951.957  1.58 0.14 
CS22882-001  4002.928  1.55 0.30 
CS22882-001  4005.702  1.67 0.20 
CS22882-001  4023.377  1.52 0.11 
CS22882-006  3517.299  1.46 0.13 
CS22882-006  3545.196  1.87 0.21 
CS22882-006  3715.464  1.63 0.34 
CS22882-006  3951.957  1.65 0.14 
CS22882-006  4023.377  1.43 0.20 
CS22883-037  3545.196  1.88 0.30 
CS22883-037  3715.464  1.85 0.18 
CS22883-037  3951.957  1.96 0.11 
CS22883-037  4002.928  1.89 0.11 
CS22883-037  4005.702  2.01 0.06 
CS22883-037  4023.377  2.19 0.11 
CS22884-020  3951.957  2.31 0.14 
CS22884-020  4002.928  2.14 0.11 
CS22884-020  4005.702  2.02 0.06 
CS22885-040  3951.957  1.79 0.22 
CS22885-040  4005.702  1.59 0.30 
CS22885-040  4023.377  1.44 0.20 
CS22885-096  3517.299  0.01 0.21 
CS22885-096  3545.196 -0.13 0.11 
CS22885-096  3715.464 -0.18 0.24 
CS22886-003  3517.299  1.82 0.31 
CS22886-003  4005.702  1.65 0.20 
CS22886-012  3517.299  1.97 0.13 
CS22886-012  3545.196  1.67 0.21 
CS22886-012  3951.957  1.67 0.22 
CS22886-012  4005.702  1.51 0.40 
CS22886-012  4023.377  1.54 0.20 
CS22886-013  3517.299  1.53 0.13 
CS22886-013  3545.196  1.45 0.11 
CS22886-013  3715.464  1.41 0.26 
CS22886-013  3951.957  1.39 0.32 
CS22886-013  4002.928  1.97 0.30 
CS22886-013  4005.702  1.82 0.30 
CS22886-013  4023.377  1.73 0.11 
CS22886-044  3517.299  2.34 0.41 
CS22886-044  3545.196  2.27 0.21 
CS22886-044  3715.464  2.41 0.34 
CS22886-044  3951.957  2.58 0.11 
CS22886-044  4002.928  2.15 0.30 
CS22886-044  4005.702  2.39 0.06 
CS22886-044  4023.377  2.33 0.11 
CS22888-002  3715.464  1.51 0.25 
CS22888-014  3517.299  1.46 0.22 
CS22888-014  3545.196  1.72 0.21 
CS22888-014  4005.702  1.59 0.20 
CS22888-047  3517.299  1.57 0.41 
CS22888-047  3545.196  1.67 0.40 
CS22888-047  3715.464  1.41 0.25 
CS22888-047  3951.957  1.36 0.14 
CS22888-047  4002.928  1.24 0.20 
CS22888-047  4005.702  1.42 0.11 
CS22888-047  4023.377  1.48 0.20 
CS22889-050  4005.702  1.48 0.30 
CS22889-050  4023.377  1.48 0.30 
CS22890-011  3545.196  1.83 0.16 
CS22890-011  3715.464  1.72 0.16 
CS22890-011  3951.957  1.61 0.32 
CS22890-011  4023.377  1.70 0.11 
CS22890-024  3517.299  1.33 0.13 
CS22890-024  3545.196  1.30 0.07 
CS22890-024  3715.464  1.48 0.18 
CS22890-024  3951.957  1.48 0.11 
CS22890-024  4005.702  1.36 0.20 
CS22890-024  4023.377  1.24 0.11 
CS22891-184  3517.299  1.01 0.22 
CS22891-184  3545.196  1.07 0.21 
CS22891-184  3715.464  1.25 0.18 
CS22891-184  3951.957  1.19 0.14 
CS22891-184  4005.702  1.11 0.11 
CS22891-184  4023.377  1.14 0.20 
CS22891-200  3545.196  0.05 0.11 
CS22891-200  3715.464 -0.16 0.24 
CS22891-200  4005.702  0.04 0.06 
CS22891-209  3517.299  0.61 0.12 
CS22891-209  3545.196  0.75 0.21 
CS22891-209  3715.464  0.82 0.15 
CS22891-209  3951.957  0.48 0.31 
CS22891-209  4002.928  0.78 0.20 
CS22891-209  4005.702  0.66 0.11 
CS22891-209  4023.377  0.90 0.11 
CS22892-025  3517.299  1.67 0.17 
CS22892-025  3545.196  1.78 0.30 
CS22892-025  4005.702  1.66 0.30 
CS22892-052  3517.299  0.57 0.09 
CS22892-052  3545.196  0.55 0.07 
CS22892-052  3715.464  0.60 0.20 
CS22892-052  3951.957  0.64 0.14 
CS22892-052  4002.928  0.62 0.06 
CS22892-052  4005.702  0.68 0.06 
CS22892-052  4023.377  0.62 0.06 
CS22893-005  3517.299  1.22 0.21 
CS22893-005  3715.464  1.39 0.21 
CS22893-005  4005.702  1.15 0.30 
CS22893-010  3545.196  1.26 0.40 
CS22893-010  3951.957  0.98 0.11 
CS22893-010  4005.702  1.22 0.11 
CS22893-011  3951.957  1.90 0.14 
CS22893-011  4005.702  1.96 0.15 
CS22893-011  4023.377  2.05 0.11 
CS22894-004  3951.957  1.94 0.22 
CS22894-019  3517.299  1.57 0.22 
CS22894-023  3517.299  1.35 0.13 
CS22894-023  3545.196  1.37 0.16 
CS22894-023  3715.464  1.26 0.25 
CS22894-023  4005.702  1.54 0.20 
CS22894-049  3545.196  1.55 0.21 
CS22896-015  3517.299  1.44 0.41 
CS22896-015  3545.196  0.96 0.30 
CS22896-015  3715.464  1.27 0.15 
CS22896-015  3951.957  1.04 0.11 
CS22896-015  4005.702  1.06 0.20 
CS22896-015  4023.377  1.21 0.20 
CS22896-055  3517.299  1.58 0.22 
CS22896-055  3545.196  1.69 0.30 
CS22896-055  3715.464  1.67 0.19 
CS22896-055  3951.957  1.71 0.14 
CS22896-055  4002.928  1.47 0.30 
CS22896-055  4005.702  1.59 0.06 
CS22896-055  4023.377  1.56 0.20 
CS22896-110  3517.299  1.21 0.31 
CS22896-110  3545.196  1.18 0.11 
CS22896-110  3715.464  1.42 0.18 
CS22896-110  3951.957  1.44 0.14 
CS22896-110  4005.702  1.21 0.11 
CS22896-110  4023.377  1.15 0.20 
CS22896-115  3545.196  1.51 0.21 
CS22896-115  3715.464  1.33 0.25 
CS22896-136  3517.299  1.74 0.31 
CS22896-136  3545.196  1.99 0.21 
CS22896-136  3715.464  1.92 0.17 
CS22896-136  3951.957  1.93 0.14 
CS22896-136  4005.702  1.97 0.06 
CS22897-008  3517.299  0.33 0.12 
CS22897-008  3545.196  0.46 0.21 
CS22897-008  3715.464  0.44 0.17 
CS22897-008  3951.957  0.46 0.14 
CS22897-008  4005.702  0.37 0.20 
CS22897-008  4023.377  0.37 0.30 
CS22898-043  3715.464  1.46 0.34 
CS22898-043  3951.957  1.50 0.14 
CS22898-043  4005.702  1.39 0.30 
CS22898-043  4023.377  1.45 0.11 
CS22898-047  3517.299  0.54 0.21 
CS22898-047  3545.196  0.51 0.40 
CS22898-047  3715.464  0.74 0.18 
CS22898-047  4005.702  0.62 0.20 
CS22937-072  3517.299  1.27 0.21 
CS22937-072  3545.196  1.39 0.11 
CS22937-072  3715.464  1.31 0.18 
CS22937-072  3951.957  1.42 0.14 
CS22937-072  4002.928  1.49 0.11 
CS22937-072  4005.702  1.43 0.06 
CS22937-072  4023.377  1.52 0.06 
CS22940-070  3545.196  2.34 0.30 
CS22940-070  3715.464  2.47 0.34 
CS22940-070  3951.957  2.57 0.14 
CS22940-070  4002.928  2.61 0.11 
CS22940-070  4005.702  2.64 0.11 
CS22940-070  4023.377  2.52 0.11 
CS22940-077  3517.299  0.93 0.21 
CS22940-077  3545.196  0.81 0.21 
CS22940-077  3715.464  0.96 0.18 
CS22940-077  3951.957  0.96 0.22 
CS22940-077  4005.702  0.93 0.30 
CS22940-077  4023.377  1.08 0.11 
CS22940-121  3545.196  0.98 0.30 
CS22940-121  3715.464  0.97 0.18 
CS22940-121  3951.957  0.88 0.22 
CS22940-121  4002.928  1.24 0.30 
CS22940-121  4005.702  1.00 0.11 
CS22940-121  4023.377  0.97 0.11 
CS22941-017  3517.299  1.02 0.13 
CS22941-017  3545.196  1.14 0.11 
CS22941-017  3715.464  1.15 0.33 
CS22941-017  3951.957  0.83 0.22 
CS22941-017  4005.702  0.88 0.20 
CS22941-017  4023.377  1.03 0.30 
CS22941-027  3715.464  1.23 0.25 
CS22941-027  3951.957  1.14 0.32 
CS22941-027  4005.702  1.39 0.20 
CS22941-027  4023.377  1.24 0.30 
CS22942-002  3517.299  0.27 0.09 
CS22942-002  3545.196  0.37 0.11 
CS22942-002  3715.464  0.64 0.15 
CS22942-002  3951.957  0.71 0.22 
CS22942-002  4005.702  0.76 0.20 
CS22942-011  3517.299  1.06 0.21 
CS22942-011  3545.196  1.18 0.11 
CS22942-011  3715.464  1.16 0.17 
CS22942-011  3951.957  1.22 0.22 
CS22942-011  4005.702  1.12 0.11 
CS22942-011  4023.377  1.12 0.11 
CS22942-035  3517.299  1.12 0.09 
CS22942-035  3545.196  0.82 0.07 
CS22942-035  3715.464  1.01 0.17 
CS22942-035  3951.957  0.68 0.22 
CS22942-035  4005.702  1.12 0.11 
CS22942-035  4023.377  1.03 0.11 
CS22943-059  3517.299  1.36 0.22 
CS22943-059  3545.196  1.59 0.11 
CS22943-059  3715.464  1.53 0.34 
CS22943-059  4005.702  1.54 0.11 
CS22943-095  3517.299  1.78 0.31 
CS22943-095  3545.196  1.83 0.21 
CS22943-095  3715.464  1.96 0.26 
CS22943-095  3951.957  1.82 0.22 
CS22943-095  4005.702  1.71 0.11 
CS22943-132  3517.299  1.11 0.13 
CS22943-132  3545.196  1.55 0.11 
CS22943-132  3715.464  1.37 0.18 
CS22943-132  3951.957  1.41 0.22 
CS22943-132  4005.702  1.56 0.20 
CS22943-132  4023.377  1.62 0.20 
CS22943-201  3545.196  1.62 0.30 
CS22943-201  3715.464  1.21 0.25 
CS22943-201  4023.377  1.40 0.30 
CS22944-014  3517.299  1.52 0.31 
CS22944-014  3545.196  1.69 0.21 
CS22944-014  3715.464  1.70 0.25 
CS22944-032  3517.299  0.98 0.13 
CS22944-032  3545.196  0.92 0.11 
CS22944-032  3715.464  0.96 0.15 
CS22944-032  3951.957  0.64 0.14 
CS22944-032  4005.702  0.90 0.20 
CS22944-032  4023.377  0.99 0.30 
CS22944-061  3545.196  1.38 0.21 
CS22945-024  3517.299  1.26 0.21 
CS22945-024  3545.196  1.39 0.11 
CS22945-024  3715.464  1.52 0.33 
CS22945-024  3951.957  1.59 0.22 
CS22945-024  4002.928  1.58 0.11 
CS22945-028  3517.299  1.30 0.13 
CS22945-028  3545.196  0.94 0.11 
CS22945-028  3715.464  0.98 0.17 
CS22945-028  3951.957  0.98 0.22 
CS22945-028  4005.702  0.88 0.11 
CS22945-028  4023.377  0.97 0.11 
CS22945-056  3951.957  1.24 0.22 
CS22945-056  4002.928  1.27 0.30 
CS22945-056  4005.702  1.12 0.11 
CS22945-056  4023.377  1.36 0.11 
CS22945-058  4005.702  1.71 0.11 
CS22945-063  3517.299  1.26 0.31 
CS22945-063  3545.196  1.49 0.30 
CS22945-063  3715.464  1.39 0.25 
CS22945-063  3951.957  1.26 0.22 
CS22945-063  4005.702  1.40 0.20 
CS22945-063  4023.377  1.49 0.20 
CS22947-187  3517.299  1.47 0.21 
CS22947-187  3545.196  1.20 0.30 
CS22947-187  3715.464  1.35 0.18 
CS22947-187  3951.957  1.53 0.14 
CS22947-187  4002.928  1.68 0.11 
CS22947-187  4005.702  1.56 0.11 
CS22947-187  4023.377  1.35 0.11 
CS22948-066  3517.299  0.90 0.13 
CS22948-066  3545.196  0.82 0.21 
CS22948-066  3715.464  1.06 0.17 
CS22948-066  3951.957  1.07 0.22 
CS22948-066  4005.702  1.02 0.06 
CS22948-066  4023.377  0.90 0.11 
CS22949-030  3517.299  1.37 0.31 
CS22949-030  3715.464  1.30 0.25 
CS22949-037  3517.299  0.38 0.21 
CS22949-037  3545.196  0.09 0.21 
CS22949-037  3715.464  0.11 0.24 
CS22949-048  3517.299  0.56 0.09 
CS22949-048  3545.196  0.52 0.21 
CS22949-048  3715.464  0.71 0.15 
CS22949-048  3951.957  0.67 0.10 
CS22949-048  4005.702  0.61 0.11 
CS22949-048  4023.377  0.40 0.11 
CS22950-046  3517.299  0.11 0.12 
CS22950-046  3545.196  0.27 0.11 
CS22950-046  3715.464  0.16 0.24 
CS22950-046  4005.702 -0.01 0.30 
CS22950-046  4023.377  0.14 0.30 
CS22951-005  3517.299  1.46 0.13 
CS22951-005  3545.196  1.56 0.30 
CS22951-005  3715.464  1.54 0.19 
CS22951-005  3951.957  1.19 0.22 
CS22951-005  4005.702  1.88 0.20 
CS22951-059  3517.299  1.33 0.13 
CS22951-059  3545.196  1.16 0.21 
CS22951-059  3715.464  1.26 0.25 
CS22951-059  3951.957  1.33 0.14 
CS22951-059  4005.702  0.93 0.20 
CS22951-077  3517.299  1.16 0.13 
CS22951-077  3545.196  1.28 0.21 
CS22951-077  3715.464  1.13 0.25 
CS22951-077  3951.957  1.40 0.11 
CS22951-077  4002.928  1.37 0.11 
CS22951-077  4005.702  1.40 0.11 
CS22951-077  4023.377  1.49 0.06 
CS22952-015  3517.299 -0.03 0.21 
CS22952-015  3545.196 -0.08 0.16 
CS22952-015  3715.464  0.20 0.15 
CS22952-015  3951.957 -0.02 0.10 
CS22952-015  4005.702  0.28 0.20 
CS22953-003  3517.299  0.78 0.13 
CS22953-003  3545.196  0.79 0.11 
CS22953-003  3715.464  0.91 0.17 
CS22953-003  3951.957  0.95 0.14 
CS22953-003  4005.702  0.87 0.11 
CS22953-003  4023.377  0.78 0.15 
CS22954-004  3545.196  1.43 0.11 
CS22954-004  4005.702  1.29 0.20 
CS22954-015  3517.299  2.19 0.17 
CS22954-015  3545.196  2.26 0.11 
CS22954-015  3715.464  2.21 0.19 
CS22954-015  3951.957  2.19 0.22 
CS22954-015  4005.702  2.16 0.20 
CS22954-015  4023.377  2.37 0.20 
CS22955-110  3517.299  2.63 0.10 
CS22955-110  3545.196  2.69 0.11 
CS22955-110  3715.464  2.47 0.19 
CS22955-110  3951.957  2.62 0.12 
CS22955-110  4002.928  2.68 0.06 
CS22955-110  4005.702  2.68 0.06 
CS22955-110  4023.377  2.68 0.06 
CS22955-174  3545.196  1.12 0.40 
CS22955-174  3715.464  1.01 0.18 
CS22955-174  3951.957  1.21 0.22 
CS22955-174  4005.702  0.95 0.15 
CS22955-174  4023.377  1.16 0.11 
CS22956-015  3951.957  1.60 0.32 
CS22956-015  4005.702  1.69 0.11 
CS22956-021  3517.299  1.64 0.22 
CS22956-021  3715.464  1.67 0.34 
CS22956-021  3951.957  1.65 0.41 
CS22956-021  4005.702  1.56 0.50 
CS22956-050  3517.299  0.68 0.31 
CS22956-050  3545.196  0.51 0.21 
CS22956-050  3715.464  0.29 0.24 
CS22956-050  3951.957  0.49 0.22 
CS22956-050  4005.702  0.34 0.40 
CS22956-050  4023.377  0.67 0.11 
CS22956-062  3517.299  1.74 0.31 
CS22956-062  3715.464  1.62 0.34 
CS22956-062  4005.702  1.54 0.30 
CS22956-102  4023.377  2.14 0.11 
CS22956-110  3715.464  1.19 0.25 
CS22956-110  3951.957  1.41 0.32 
CS22956-110  4005.702  1.47 0.20 
CS22956-114  3517.299  0.85 0.17 
CS22956-114  3545.196  0.85 0.11 
CS22956-114  3715.464  0.95 0.25 
CS22956-114  3951.957  1.04 0.18 
CS22956-114  4005.702  1.15 0.11 
CS22956-114  4023.377  1.18 0.11 
CS22957-013  3517.299  0.85 0.31 
CS22957-013  3545.196  1.20 0.40 
CS22957-013  3715.464  1.00 0.17 
CS22957-013  3951.957  1.02 0.14 
CS22957-013  4002.928  0.96 0.20 
CS22957-013  4005.702  0.93 0.11 
CS22957-013  4023.377  0.96 0.20 
CS22957-019  3517.299  2.03 0.22 
CS22957-019  3545.196  1.62 0.07 
CS22957-019  3715.464  1.73 0.17 
CS22957-019  3951.957  1.49 0.14 
CS22957-019  4005.702  1.65 0.06 
CS22957-019  4023.377  1.77 0.06 
CS22957-022  3545.196  0.80 0.11 
CS22957-022  3715.464  1.01 0.17 
CS22957-022  3951.957  0.60 0.14 
CS22957-022  4002.928  0.58 0.30 
CS22957-022  4005.702  0.88 0.15 
CS22957-022  4023.377  0.88 0.20 
CS22957-024  3545.196  1.89 0.11 
CS22957-026  3517.299  2.37 0.31 
CS22957-026  3545.196  2.23 0.11 
CS22957-026  3715.464  2.06 0.19 
CS22957-026  3951.957  2.16 0.14 
CS22957-026  4002.928  2.20 0.30 
CS22957-026  4005.702  2.14 0.20 
CS22957-026  4023.377  2.08 0.20 
CS22957-027  3545.196  1.23 0.11 
CS22957-027  3715.464  1.19 0.18 
CS22957-027  4002.928  1.07 0.30 
CS22957-036  3517.299  2.14 0.22 
CS22957-036  3545.196  2.07 0.21 
CS22957-036  3715.464  2.08 0.22 
CS22957-036  3951.957  1.97 0.22 
CS22957-036  4005.702  2.00 0.11 
CS22957-036  4023.377  2.03 0.11 
CS22958-037  3517.299  1.58 0.13 
CS22958-037  3545.196  1.78 0.16 
CS22958-037  3715.464  1.71 0.18 
CS22958-037  3951.957  1.64 0.14 
CS22958-037  4005.702  1.63 0.20 
CS22958-037  4023.377  1.42 0.15 
CS22958-052  3715.464  1.95 0.19 
CS22958-052  4005.702  1.79 0.30 
CS22958-052  4023.377  1.82 0.20 
CS22958-065  3517.299  2.03 0.31 
CS22958-065  3545.196  2.05 0.40 
CS22958-065  3715.464  1.70 0.25 
CS22958-065  3951.957  1.68 0.22 
CS22958-065  4005.702  1.86 0.20 
CS22958-074  3517.299  1.55 0.31 
CS22958-074  3715.464  1.72 0.25 
CS22958-083  3517.299  1.06 0.41 
CS22958-083  3545.196  1.03 0.40 
CS22958-083  3715.464  1.13 0.33 
CS22958-083  3951.957  0.95 0.11 
CS22958-083  4002.928  0.82 0.11 
CS22958-083  4005.702  1.00 0.11 
CS22958-083  4023.377  1.00 0.20 
CS22959-074  3517.299  1.53 0.13 
CS22959-074  3545.196  1.26 0.40 
CS22959-074  3715.464  1.48 0.25 
CS22959-074  3951.957  1.18 0.14 
CS22959-074  4002.928  1.44 0.11 
CS22959-074  4005.702  1.38 0.11 
CS22959-074  4023.377  1.35 0.20 
CS22959-139  4023.377  2.02 0.20 
CS22960-010  3545.196  1.45 0.11 
CS22960-010  3715.464  1.51 0.33 
CS22960-048  3517.299  0.48 0.31 
CS22960-048  3715.464  0.36 0.15 
CS22960-048  3951.957  0.34 0.14 
CS22960-064  3517.299  1.46 0.13 
CS22960-064  3545.196  1.22 0.16 
CS22960-064  3715.464  1.26 0.18 
CS22960-064  3951.957  1.18 0.14 
CS22960-064  4002.928  1.29 0.20 
CS22960-064  4005.702  1.23 0.11 
CS22960-064  4023.377  1.23 0.11 
CS22964-115  3517.299  1.74 0.13 
CS22964-176  3517.299  1.83 0.13 
CS22964-176  3715.464  1.68 0.34 
CS22964-176  3951.957  1.81 0.22 
CS22964-176  4005.702  1.63 0.20 
CS22964-176  4023.377  1.66 0.30 
CS22965-016  3715.464  1.04 0.33 
CS22965-016  3951.957  1.14 0.11 
CS22965-016  4005.702  1.12 0.06 
CS22965-016  4023.377  1.18 0.11 
CS22968-001  3951.957  1.47 0.32 
CS22968-014  3545.196  0.03 0.11 
CS22968-014  3951.957 -0.06 0.22 
CS22968-014  4005.702 -0.18 0.40 
CS22968-026  3517.299  1.72 0.10 
CS22968-026  3545.196  1.86 0.11 
CS22968-026  3715.464  1.83 0.18 
CS22968-026  4023.377  1.90 0.20 
CS29493-023  3545.196  1.55 0.30 
CS29493-050  3545.196  1.45 0.21 
CS29493-062  3517.299  1.45 0.09 
CS29493-062  3545.196  1.66 0.11 
CS29493-062  3715.464  1.52 0.18 
CS29493-062  3951.957  1.42 0.22 
CS29493-062  4005.702  1.52 0.11 
CS29495-005  3517.299  1.85 0.13 
CS29495-005  3545.196  1.88 0.11 
CS29495-005  3715.464  2.07 0.19 
CS29495-005  3951.957  1.93 0.14 
CS29495-005  4005.702  1.90 0.11 
CS29495-005  4023.377  2.02 0.11 
CS29495-042  3517.299  1.96 0.31 
CS29495-042  3545.196  1.48 0.21 
CS29495-042  3715.464  1.41 0.18 
CS29495-042  3951.957  1.68 0.22 
CS29495-042  4002.928  1.89 0.30 
CS29495-042  4005.702  1.89 0.11 
CS29495-042  4023.377  1.68 0.20 
CS29497-030  4005.702  2.13 0.40 
CS29498-043  3715.464  0.28 0.24 
CS29499-003  3517.299  1.81 0.13 
CS29499-003  3545.196  1.76 0.21 
CS29499-003  3951.957  1.93 0.22 
CS29499-003  4005.702  2.21 0.20 
CS29499-003  4023.377  2.00 0.11 
CS29499-058  3517.299  1.55 0.31 
CS29499-058  3545.196  1.62 0.21 
CS29499-058  3715.464  1.64 0.19 
CS29499-058  3951.957  1.73 0.32 
CS29499-060  3517.299  1.61 0.26 
CS29499-060  3545.196  1.65 0.11 
CS29502-092  3517.299  0.68 0.13 
CS29502-092  3545.196  0.60 0.30 
CS29502-092  3715.464  0.60 0.24 
CS29502-092  3951.957  0.79 0.14 
CS29502-092  4005.702  0.62 0.11 
CS29502-092  4023.377  0.89 0.20 
CS29506-007  4005.702  1.30 0.11 
CS29509-027  3517.299  1.76 0.31 
CS29509-027  3545.196  1.79 0.21 
CS29509-027  3715.464  1.73 0.20 
CS29509-027  3951.957  1.72 0.15 
CS29509-027  4005.702  1.70 0.11 
CS29509-027  4023.377  1.64 0.11 
CS29512-073  3517.299  1.80 0.13 
CS29512-073  3545.196  1.95 0.21 
CS29512-073  3715.464  1.78 0.16 
CS29512-073  3951.957  1.80 0.14 
CS29512-073  4002.928  2.09 0.11 
CS29512-073  4005.702  1.64 0.06 
CS29512-073  4023.377  1.58 0.11 
CS29513-003  3517.299  1.46 0.13 
CS29513-003  3545.196  1.58 0.11 
CS29513-003  3715.464  1.65 0.16 
CS29513-003  3951.957  1.58 0.11 
CS29513-003  4005.702  1.59 0.06 
CS29513-003  4023.377  1.56 0.11 
CS29513-014  3517.299  1.59 0.13 
CS29513-014  3545.196  1.67 0.50 
CS29513-014  3715.464  1.50 0.16 
CS29513-014  3951.957  1.61 0.14 
CS29513-014  4002.928  1.80 0.06 
CS29513-014  4005.702  1.65 0.06 
CS29513-014  4023.377  1.68 0.06 
CS29513-015  3545.196  1.42 0.11 
CS29513-032  3517.299  2.16 0.22 
CS29513-032  3545.196  2.35 0.11 
CS29513-032  3715.464  1.88 0.25 
CS29513-032  3951.957  2.04 0.22 
CS29513-032  4005.702  2.02 0.11 
CS29514-017  3517.299  1.59 0.21 
CS29514-017  3545.196  1.86 0.11 
CS29514-017  3715.464  1.61 0.16 
CS29514-017  3951.957  1.31 0.14 
CS29514-017  4005.702  1.43 0.11 
CS29514-017  4023.377  1.43 0.11 
CS29514-018  3517.299  1.60 0.22 
CS29514-018  3545.196  1.56 0.16 
CS29514-018  3715.464  1.62 0.19 
CS29514-018  4005.702  1.34 0.20 
CS29514-037  3545.196  1.35 0.11 
CS29514-037  3715.464  1.62 0.19 
CS29514-037  3951.957  1.51 0.14 
CS29514-037  4005.702  1.60 0.06 
CS29514-037  4023.377  1.63 0.06 
CS29517-018  3517.299  1.54 0.41 
CS29517-018  3545.196  1.50 0.21 
CS29517-042  3517.299  1.76 0.31 
CS29517-042  3545.196  1.59 0.11 
CS29517-042  3715.464  1.84 0.19 
CS29517-042  4005.702  1.44 0.30 
CS30312-044  3517.299  0.83 0.21 
CS30312-044  3715.464  0.65 0.17 
CS30312-044  3951.957  0.70 0.14 
CS30312-044  4005.702  0.73 0.20 
CS30312-044  4023.377  0.73 0.11 
CS30312-059  3517.299  0.82 0.31 
CS30312-059  3545.196  0.73 0.11 
CS30312-059  3715.464  0.61 0.24 
CS30312-059  3951.957  0.38 0.27 
CS30312-059  4005.702  0.60 0.06 
CS30312-059  4023.377  0.45 0.30 
CS30312-062  3517.299  1.46 0.13 
CS30312-062  3951.957  1.56 0.23 
CS30312-062  4005.702  1.41 0.20 
CS30312-100  3517.299  1.48 0.13 
CS30312-100  3545.196  1.42 0.07 
CS30312-100  3715.464  1.55 0.18 
CS30312-100  3951.957  1.38 0.14 
CS30312-100  4002.928  1.61 0.11 
CS30312-100  4005.702  1.46 0.06 
CS30312-100  4023.377  1.49 0.11 
CS30314-067  3517.299  1.37 0.31 
CS30314-067  3545.196  1.06 0.11 
CS30314-067  3715.464  0.79 0.17 
CS30314-067  3951.957  0.87 0.10 
CS30314-067  4002.928  1.01 0.06 
CS30314-067  4005.702  0.80 0.06 
CS30314-067  4023.377  0.86 0.11 
CS30339-052  3517.299  1.54 0.31 
CS30339-052  4005.702  1.64 0.30 
CS30339-052  4023.377  1.31 0.20 
CS30339-073  3517.299  0.55 0.31 
CS30492-001  3517.299  1.95 0.22 
CS30492-001  3545.196  1.94 0.30 
CS30492-001  3951.957  1.83 0.14 
CS30492-001  4005.702  1.85 0.11 
CS30492-001  4023.377  1.79 0.11 
CS30492-110  3517.299  0.85 0.12 
CS30492-110  3545.196  0.80 0.16 
CS30492-110  3715.464  0.67 0.24 
CS30492-110  3951.957  0.75 0.14 
CS30492-110  4005.702  0.63 0.30 
CS30492-110  4023.377  0.66 0.11 
CS30493-071  3517.299  1.45 0.31 
CS30493-071  3545.196  1.29 0.21 
CS30493-071  3715.464  1.43 0.18 
CS30493-071  3951.957  1.78 0.18 
CS30493-071  4005.702  1.59 0.06 
CS30494-003  3517.299  1.05 0.21 
CS30494-003  3545.196  1.02 0.21 
CS30494-003  3715.464  1.18 0.17 
CS30494-003  3951.957  1.18 0.18 
CS30494-003  4005.702  1.08 0.11 
CS30494-003  4023.377  0.87 0.11 
CS31082-001  3517.299  0.73 0.09 
CS31082-001  3545.196  0.95 0.21 
CS31082-001  3951.957  0.87 0.14 
CS31082-001  4002.928  0.81 0.15 
CS31082-001  4005.702  0.99 0.11 
CS31082-001  4023.377  0.81 0.15 
G004-036     3715.464  1.99 0.18 
G004-036     3951.957  2.03 0.14 
G004-036     4002.928  1.76 0.20 
G004-036     4005.702  2.00 0.15 
G004-036     4023.377  1.97 0.11 
G015-010     3517.299  1.58 0.21 
G015-010     3545.196  1.76 0.16 
G015-010     3715.464  1.62 0.18 
G015-010     4005.702  1.53 0.06 
G015-010     4023.377  1.50 0.11 
G025-024     4005.702  1.88 0.11 
G026-001     3715.464  2.12 0.18 
G026-001     3951.957  2.10 0.14 
G026-001     4002.928  2.16 0.11 
G026-001     4005.702  2.55 0.30 
G026-001     4023.377  2.01 0.30 
G071-055     3715.464  2.36 0.18 
G071-055     3951.957  2.06 0.18 
G071-055     4002.928  2.19 0.11 
G071-055     4005.702  2.19 0.06 
G071-055     4023.377  2.19 0.06 
G075-056     3951.957  1.96 0.22 
G075-056     4005.702  2.00 0.11 
G088-023     4005.702  2.33 0.30 
G090-003     3715.464  2.01 0.18 
G090-003     3951.957  1.64 0.14 
G090-003     4005.702  1.84 0.06 
G090-003     4023.377  1.84 0.06 
G090-025     3715.464  1.84 0.25 
G090-025     3951.957  1.90 0.11 
G090-025     4002.928  1.87 0.30 
G090-025     4005.702  1.93 0.11 
G090-025     4023.377  1.99 0.11 
G126-062     3715.464  2.34 0.25 
G126-062     3951.957  2.35 0.14 
G126-062     4002.928  2.17 0.30 
G126-062     4005.702  2.38 0.11 
G126-062     4023.377  2.32 0.11 
G137-086     3951.957  2.04 0.14 
G146-076     3951.957  1.71 0.18 
G146-076     4002.928  1.76 0.06 
G146-076     4005.702  1.82 0.11 
G146-076     4023.377  1.85 0.20 
G153-064     3715.464  3.02 0.34 
G153-064     3951.957  2.92 0.14 
G153-064     4002.928  2.91 0.11 
G153-064     4005.702  2.91 0.15 
G153-064     4023.377  3.00 0.11 
G161-073     3715.464  2.93 0.25 
G161-073     3951.957  2.65 0.14 
G161-073     4002.928  2.76 0.11 
G161-073     4005.702  2.73 0.11 
G161-073     4023.377  2.76 0.15 
G170-047     3715.464  1.23 0.25 
G170-047     3951.957  0.96 0.14 
G170-047     4002.928  1.10 0.15 
G170-047     4005.702  1.07 0.06 
G170-047     4023.377  1.01 0.11 
G180-058     3715.464  1.96 0.33 
G180-058     4005.702  1.54 0.40 
G188-022     3715.464  2.78 0.18 
G188-022     3951.957  2.55 0.14 
G188-022     4002.928  2.52 0.20 
G188-022     4005.702  2.64 0.11 
G188-022     4023.377  2.58 0.20 
G188-030     3715.464  1.96 0.18 
G188-030     3951.957  1.58 0.14 
G188-030     4005.702  1.84 0.20 
G188-030     4023.377  1.72 0.11 
G190-010     3715.464  2.07 0.43 
G190-010     3951.957  2.10 0.14 
G190-010     4005.702  2.01 0.20 
G190-010     4023.377  1.80 0.30 
G199-066     4023.377  2.03 0.11 
G201-044     3715.464  2.35 0.25 
G201-044     3951.957  2.39 0.18 
G201-044     4005.702  2.48 0.20 
G201-044     4023.377  2.36 0.11 
G234-028     3951.957  2.27 0.14 
G234-028     4005.702  2.18 0.11 
G234-028     4023.377  2.27 0.30 
G238-032     4005.702  2.72 0.20 
G238-032     4023.377  2.60 0.11 
HD106373     3517.299  1.83 0.22 
HD106373     3545.196  1.43 0.21 
HD106373     3715.464  1.62 0.22 
HD106373     3951.957  1.57 0.14 
HD106373     3951.957  1.86 0.14 
HD106373     4005.702  1.46 0.15 
HD106373     4005.702  1.54 0.06 
HD106373     4023.377  1.57 0.11 
HD106373     4023.377  1.82 0.20 
HD108317     3517.299  1.50 0.13 
HD108317     3545.196  1.47 0.30 
HD108317     3715.464  1.42 0.17 
HD108317     3951.957  1.40 0.14 
HD108317     3951.957  1.43 0.11 
HD108317     4002.928  1.42 0.20 
HD108317     4002.928  1.51 0.11 
HD108317     4005.702  1.51 0.06 
HD108317     4005.702  1.57 0.11 
HD108317     4023.377  1.42 0.15 
HD108317     4023.377  1.54 0.06 
HD11582      3517.299  2.27 0.21 
HD11582      3545.196  1.94 0.11 
HD11582      3715.464  1.86 0.15 
HD11582      3951.957  2.11 0.11 
HD11582      4002.928  2.07 0.11 
HD11582      4005.702  2.04 0.06 
HD11582      4023.377  2.04 0.06 
HD119516     3715.464  1.91 0.18 
HD119516     3951.957  1.93 0.11 
HD119516     4002.928  1.92 0.11 
HD119516     4005.702  2.01 0.11 
HD119516     4023.377  1.95 0.11 
HD122196     4005.702  2.28 0.11 
HD122196     4023.377  2.10 0.11 
HD122563     3545.196  1.16 0.30 
HD122563     3715.464  1.05 0.17 
HD122563     3951.957  0.83 0.18 
HD122563     3951.957  1.04 0.14 
HD122563     3951.957  1.04 0.18 
HD122563     4002.928  0.92 0.15 
HD122563     4002.928  1.07 0.06 
HD122563     4002.928  1.07 0.20 
HD122563     4005.702  1.01 0.11 
HD122563     4005.702  1.07 0.06 
HD122563     4005.702  1.07 0.15 
HD122563     4023.377  1.07 0.15 
HD122563     4023.377  1.10 0.06 
HD122563     4023.377  1.13 0.11 
HD126238     3517.299  1.90 0.31 
HD126238     3545.196  2.00 0.21 
HD126238     3715.464  1.84 0.21 
HD126238     3951.957  1.85 0.10 
HD126238     4002.928  1.80 0.06 
HD126238     4005.702  1.86 0.11 
HD126238     4023.377  1.89 0.11 
HD126587     3517.299  0.78 0.09 
HD126587     3545.196  0.70 0.07 
HD126587     3715.464  0.72 0.15 
HD126587     3951.957  0.83 0.10 
HD126587     4002.928  0.74 0.11 
HD126587     4005.702  0.80 0.06 
HD126587     4023.377  0.77 0.06 
HD128279     3517.299  1.54 0.09 
HD128279     3545.196  1.45 0.07 
HD128279     3715.464  1.46 0.15 
HD128279     3951.957  1.44 0.11 
HD128279     4002.928  1.52 0.11 
HD128279     4005.702  1.52 0.06 
HD128279     4023.377  1.46 0.06 
HD132475     3517.299  2.61 0.13 
HD132475     3545.196  2.48 0.11 
HD132475     3715.464  1.92 0.18 
HD132475     3715.464  2.52 0.18 
HD132475     3951.957  2.48 0.11 
HD132475     3951.957  2.51 0.14 
HD132475     4002.928  2.34 0.11 
HD132475     4002.928  2.40 0.30 
HD132475     4005.702  2.37 0.11 
HD132475     4005.702  2.43 0.06 
HD132475     4023.377  2.37 0.06 
HD132475     4023.377  2.46 0.11 
HD13979      3517.299  1.29 0.09 
HD13979      3545.196  1.21 0.07 
HD13979      3715.464  1.30 0.15 
HD13979      3951.957  1.16 0.11 
HD13979      4002.928  1.06 0.06 
HD13979      4005.702  1.14 0.06 
HD13979      4023.377  1.36 0.06 
HD16031      3715.464  2.63 0.34 
HD16031      3951.957  1.98 0.14 
HD16031      4002.928  1.83 0.30 
HD16031      4005.702  2.22 0.06 
HD16031      4023.377  2.16 0.11 
HD175305     3715.464  2.19 0.25 
HD175305     3951.957  2.34 0.14 
HD175305     4002.928  2.30 0.11 
HD175305     4005.702  2.33 0.20 
HD175305     4023.377  2.42 0.11 
HD175606     3517.299  1.99 0.31 
HD175606     3545.196  1.83 0.21 
HD175606     3715.464  1.89 0.18 
HD175606     3951.957  1.81 0.14 
HD175606     4005.702  1.84 0.11 
HD175606     4023.377  1.84 0.20 
HD178443     3517.299  2.41 0.31 
HD178443     3545.196  2.38 0.30 
HD178443     3715.464  1.95 0.21 
HD178443     3951.957  2.04 0.14 
HD178443     4002.928  2.01 0.11 
HD178443     4005.702  2.04 0.06 
HD178443     4023.377  1.95 0.06 
HD184266     3715.464  2.20 0.25 
HD184266     3951.957  2.25 0.14 
HD184266     4002.928  2.27 0.11 
HD184266     4005.702  2.24 0.20 
HD184266     4023.377  2.24 0.25 
HD186478     3517.299  1.44 0.51 
HD186478     3545.196  1.18 0.30 
HD186478     3715.464  1.07 0.17 
HD186478     3951.957  1.21 0.18 
HD186478     4002.928  1.18 0.11 
HD186478     4005.702  1.24 0.11 
HD186478     4023.377  1.18 0.06 
HD188510     3715.464  2.26 0.18 
HD188510     3951.957  2.14 0.14 
HD188510     4002.928  2.08 0.11 
HD188510     4005.702  2.20 0.11 
HD188510     4023.377  2.14 0.11 
HD193901     3517.299  2.76 0.13 
HD193901     3545.196  2.66 0.21 
HD193901     3715.464  2.70 0.18 
HD193901     3951.957  2.64 0.14 
HD193901     4002.928  2.53 0.11 
HD193901     4005.702  2.62 0.06 
HD193901     4023.377  2.86 0.11 
HD19445      3715.464  1.63 0.18 
HD19445      3951.957  1.55 0.11 
HD19445      4005.702  1.73 0.20 
HD19445      4023.377  1.67 0.20 
HD196892     3715.464  2.88 0.43 
HD196892     3951.957  2.84 0.14 
HD196892     4002.928  2.83 0.20 
HD196892     4005.702  2.89 0.11 
HD196892     4023.377  2.89 0.11 
HD196944     3517.299  1.49 0.13 
HD196944     3545.196  1.49 0.11 
HD196944     3715.464  1.34 0.18 
HD196944     3951.957  1.61 0.11 
HD196944     4002.928  1.58 0.20 
HD196944     4005.702  1.58 0.11 
HD196944     4023.377  1.49 0.15 
HD200654     3517.299  1.05 0.09 
HD200654     3545.196  0.99 0.07 
HD200654     3715.464  1.10 0.15 
HD200654     3951.957  0.86 0.14 
HD200654     4002.928  0.82 0.11 
HD200654     4005.702  0.97 0.11 
HD200654     4023.377  1.03 0.11 
HD201891     3715.464  2.88 0.18 
HD201891     3951.957  2.80 0.11 
HD201891     4002.928  2.80 0.11 
HD201891     4005.702  2.86 0.11 
HD201891     4023.377  2.89 0.11 
HD214362     3951.957  1.89 0.14 
HD214362     4002.928  1.91 0.11 
HD214362     4005.702  2.06 0.11 
HD214362     4023.377  1.88 0.20 
HD21581      3517.299  2.61 0.31 
HD21581      3715.464  2.14 0.25 
HD21581      3951.957  2.17 0.14 
HD21581      4002.928  2.31 0.20 
HD21581      4005.702  2.28 0.06 
HD21581      4023.377  2.34 0.06 
HD219617     3715.464  2.24 0.21 
HD219617     3951.957  2.20 0.14 
HD219617     4002.928  2.40 0.15 
HD219617     4005.702  2.28 0.11 
HD219617     4023.377  2.13 0.11 
HD220127     3517.299  2.53 0.21 
HD220127     3545.196  2.35 0.21 
HD220127     3715.464  2.12 0.18 
HD220127     3951.957  2.31 0.14 
HD220127     4002.928  2.22 0.06 
HD220127     4005.702  2.24 0.11 
HD220127     4023.377  2.25 0.11 
HD237846     3715.464  0.86 0.33 
HD237846     3951.957  0.63 0.22 
HD237846     4005.702  0.58 0.20 
HD237846     4023.377  0.43 0.40 
HD26169      3517.299  1.19 0.12 
HD26169      3545.196  1.38 0.30 
HD26169      3715.464  1.10 0.21 
HD26169      3951.957  1.11 0.10 
HD26169      4002.928  1.27 0.06 
HD26169      4005.702  1.18 0.11 
HD26169      4023.377  1.21 0.11 
HD26297      3517.299  2.61 0.21 
HD26297      3545.196  2.35 0.21 
HD26297      3715.464  1.88 0.24 
HD26297      3951.957  2.23 0.13 
HD26297      4002.928  2.13 0.20 
HD26297      4005.702  2.19 0.06 
HD26297      4023.377  2.19 0.11 
HD31128      3715.464  2.11 0.18 
HD31128      3951.957  2.04 0.14 
HD31128      4002.928  1.94 0.11 
HD31128      4005.702  2.15 0.11 
HD31128      4023.377  2.03 0.11 
HD45282      3715.464  2.18 0.18 
HD45282      3951.957  2.30 0.14 
HD45282      4002.928  2.33 0.11 
HD45282      4005.702  2.36 0.11 
HD45282      4023.377  2.33 0.06 
HD6268       3517.299  1.36 0.31 
HD6268       3545.196  1.49 0.30 
HD6268       3715.464  1.08 0.17 
HD6268       3951.957  1.43 0.14 
HD6268       4002.928  1.25 0.11 
HD6268       4005.702  1.19 0.11 
HD6268       4023.377  1.22 0.11 
HD88609      3951.957  0.79 0.10 
HD88609      4002.928  0.75 0.11 
HD88609      4005.702  0.75 0.11 
HD88609      4023.377  0.90 0.20 
HD94028      3715.464  1.98 0.18 
HD94028      3951.957  2.36 0.22 
HD94028      4002.928  2.14 0.20 
HD94028      4005.702  2.29 0.20 
HD94028      4023.377  2.35 0.11 
HE0454-4758  3715.464  0.67 0.25 
HE0454-4758  3951.957  0.94 0.14 
HE0454-4758  4023.377  0.79 0.20 
HE1124-2335  3545.196  0.67 0.26 
HE1124-2335  3715.464  0.79 0.25 
HE1124-2335  3951.957  0.62 0.14 
HE1124-2335  4005.702  0.84 0.11 
HE1320-1339  3517.299  1.15 0.21 
HE1320-1339  3545.196  1.08 0.11 
HE1320-1339  3715.464  1.13 0.20 
HE1320-1339  3951.957  0.84 0.22 
HE1320-1339  3951.957  1.17 0.14 
HE1320-1339  4002.928  1.12 0.11 
HE1320-1339  4005.702  1.03 0.11 
HE1320-1339  4005.702  1.09 0.11 
HE1320-1339  4023.377  1.09 0.11 
HE1320-1339  4023.377  1.09 0.11 
HIP99423     3715.464  2.60 0.21 
HIP99423     3951.957  2.62 0.14 
HIP99423     4002.928  2.54 0.20 
HIP99423     4005.702  2.57 0.06 
HIP99423     4023.377  2.63 0.06 

==> MRtab04.txt <==
Title: Vanadium Abundance Derivations in 255 Metal-poor Stars
Authors: X. Ou, I.U. Roederer, C. Sneden, J.J. Cowan, J.E. Lawler, S.A. Shectman, and I.B. Thompson
Table: Final Abundances
================================================================================
Byte-by-byte Description of file: tab04.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label         Explanations
--------------------------------------------------------------------------------
   1- 12 A12    ---     Star          Name of the star
  14- 15 A2     ---     Class         Evolutionary stage
  17- 20 I4     K       Teff          Effective temperature
  22- 25 F4.2   ---     log(g)        Surface gravity
  27- 31 F5.2   ---     [FeI/H]       Metallicity from neutral iron
  33- 37 F5.2   ---     [FeII/H]      Metallicity from ionized iron
  39- 39 I1     ---   l_[VI/FeI]      Upper limit flag for neutral vanadium (Note 1)
  41- 48 F8.3   0.1nm   U.L.wave.VI   Wavelength of the line setting the upper limit
  50- 54 F5.2   ---     [VI/FeI]      Neutral vanadium abundance
  56- 60 F5.2   ---   e_[VI/FeI]      Uncertainty of neutral vanadium abundance
  62- 62 I1     ---     N.VI          Number of neutral lines used
  64- 64 I1     ---   l_[VII/FeII]    Upper limit flag for ionized vanadium (Note 1)
  66- 73 F8.3   0.1nm   U.L.wave.VII  Wavelength of the line setting the upper limit
  75- 79 F5.2   ---     [VII/FeII]    Ionized vanadium abundance
  81- 85 F5.2   ---   e_[VII/FeII]    Uncertainty of ionized vanadium abundance
  87- 91 I5     ---     N.VII         Number of ionized lines used
--------------------------------------------------------------------------------
Note (1):   ``1'' means only an upper limit is available.
--------------------------------------------------------------------------------
BD+102495    RG 4890 1.85 -2.16 -2.14 0       -- -0.36  0.10 4 0       -- -0.01  0.19     5 
BD+191185a   MS 5440 4.30 -1.25 -1.25 0       -- -0.21  0.12 4 0       --  0.15  0.14     4 
BD+241676    SG 6140 3.75 -2.70 -2.54 1 4111.779  0.81    -- 0 0       --  0.32  0.23     3 
BD+263578    SG 6060 3.75 -2.60 -2.41 0       --  0.10  0.14 1 0       --  0.22  0.22     2 
BD+292356    RG 4710 1.75 -1.73 -1.62 0       -- -0.24  0.20 1 0       --  0.16  0.18     4 
BD+440493    RG 5040 2.10 -4.28 -4.26 1 4111.779  1.27    -- 0 1 3715.464  0.97    --     0 
BD+800245    RG 5360 3.15 -2.04 -2.01 0       -- -0.61  0.14 1 0       -- -0.39  0.19     3 
BD-012582    RG 4920 1.80 -2.62 -2.65 0       -- -0.30  0.13 1 0       --  0.02  0.18     5 
BD-155781    RG 4550 0.70 -2.92 -2.87 0       -- -0.22  0.12 4 0       -- -0.06  0.18     7 
BD-185550    RG 4660 1.05 -3.20 -3.15 0       -- -0.08  0.10 1 0       --  0.05  0.20     5 
BD-206008    RG 4540 0.65 -3.00 -3.05 0       -- -0.28  0.12 4 0       --  0.05  0.22     7 
CD-241782    RG 4950 1.90 -3.05 -3.02 0       -- -0.08  0.13 3 0       --  0.15  0.21     6 
CD-300298    RG 4810 1.50 -3.77 -3.72 1 4379.230  0.25    -- 0 0       --  0.01  0.22     4 
CD-361052    HB 6030 2.05 -1.87 -1.86 0       --  0.04  0.14 4 0       --  0.06  0.21     7 
CD-380245    RG 4520 0.65 -4.59 -4.50 1 4379.230  0.98    -- 0 1 3517.299  0.55    --     0 
CS22166-016  RG 4900 1.75 -3.22 -3.09 0       -- -0.06  0.13 3 0       --  0.12  0.19     7 
CS22169-008  SG 5810 3.60 -2.85 -2.59 0       --  0.38  0.14 1 0       --  0.18  0.22     5 
CS22169-035  RG 4480 0.50 -3.31 -3.12 0       -- -0.55  0.15 4 0       -- -0.50  0.25     5 
CS22171-031  SG 6010 3.70 -2.54 -2.42 0       --  0.12  0.31 1 0       --  0.36  0.24     6 
CS22171-037  SG 6110 3.65 -3.63 -3.35 1 4379.230  1.65    -- 0 1 3715.464  1.32    --     0 
CS22172-029  RG 4960 1.90 -2.68 -2.70 0       -- -0.15  0.09 4 0       --  0.12  0.22     7 
CS22174-020  SG 5840 3.55 -3.29 -3.02 1 4379.230  1.19    -- 0 0       --  0.65  0.38     1 
CS22177-009  SG 5940 3.55 -3.42 -3.37 1 4408.196  1.04    -- 0 0       --  0.69  0.37     1 
CS22177-010  SG 6050 3.70 -3.00 -2.88 1 4111.779  1.02    -- 0 0       --  0.23  0.31     1 
CS22180-014  SG 5780 3.55 -2.86 -2.90 0       --  0.30  0.11 2 0       --  0.23  0.25     2 
CS22182-033  SG 5810 3.60 -2.65 -2.47 0       --  0.13  0.14 1 0       --  0.20  0.22     4 
CS22182-047  SG 5640 3.60 -2.18 -1.99 0       --  0.04  0.10 2 0       --  0.05  0.22     7 
CS22183-031  RG 4850 1.60 -3.57 -3.50 0       --  0.12  0.10 3 0       --  0.26  0.18     5 
CS22185-007  RG 4730 1.30 -3.06 -3.02 0       -- -0.04  0.10 3 0       --  0.17  0.20     7 
CS22186-002  SG 5500 3.35 -2.72 -2.50 0       -- -0.01  0.13 1 0       -- -0.01  0.24     6 
CS22186-017  SG 5770 3.55 -2.82 -2.90 0       --  0.37  0.20 2 0       --  0.41  0.22     2 
CS22186-023  RG 4820 1.55 -3.04 -2.89 0       -- -0.25  0.09 2 0       --  0.03  0.20     7 
CS22189-009  RG 4540 0.60 -3.92 -3.85 0       -- -0.20  0.10 2 0       -- -0.06  0.22     6 
CS22191-029  HB 5810 1.55 -2.94 -2.94 1 4111.779  0.66    -- 0 0       --  0.16  0.21     4 
CS22871-104  SG 6370 4.00 -2.20 -2.06 1 4389.979  0.75    -- 0 1 4005.702  0.61    --     0 
CS22872-102  SG 6020 3.65 -2.85 -2.82 1 4111.779  0.83    -- 0 1 4005.702  0.65    --     0 
CS22873-072  SG 6030 3.70 -3.08 -2.86 1 4111.779  1.11    -- 0 1 3951.957  0.35    --     0 
CS22873-128  RG 4710 1.20 -3.32 -3.24 0       --  0.00  0.09 3 0       --  0.19  0.20     6 
CS22874-123  SG 6240 3.80 -2.79 -2.61 1 4379.230  1.29    -- 0 1 3951.957  0.56    --     0 
CS22875-029  HB 5990 1.85 -2.71 -2.69 1 4379.230  0.75    -- 0 0       --  0.24  0.20     5 
CS22876-040  SG 6090 3.80 -2.47 -2.21 0       --  0.57  0.14 1 0       --  0.17  0.22     4 
CS22877-001  RG 4790 1.45 -3.31 -3.24 0       -- -0.42  0.10 1 0       -- -0.13  0.20     6 
CS22877-011  RG 4950 1.90 -3.23 -3.12 0       --  0.02  0.09 3 0       --  0.06  0.19     6 
CS22877-015  SG 6150 3.85 -2.12 -2.00 0       -- -0.03  0.31 1 0       --  0.27  0.22     3 
CS22877-051  SG 6050 3.70 -3.03 -2.77 1 4111.779  1.01    -- 0 1 3545.196  0.58    --     0 
CS22878-002  SG 5850 3.55 -2.97 -3.10 1 4111.779  0.63    -- 0 1 3951.957  0.82    --     0 
CS22878-027  SG 5820 3.55 -2.92 -2.97 1 4111.779  0.88    -- 0 1 4005.702  0.78    --     0 
CS22878-101  RG 4650 1.05 -3.53 -3.30 0       -- -0.04  0.10 1 0       --  0.02  0.21     7 
CS22879-012  SG 6020 3.65 -3.01 -2.81 1 4379.230  1.02    -- 0 1 4005.702  0.52    --     0 
CS22879-029  SG 5920 3.70 -2.55 -2.35 0       --  0.22  0.22 1 0       --  0.19  0.24     5 
CS22879-051  SG 6190 3.75 -3.02 -2.85 1 4111.779  1.46    -- 0 1 3517.299  0.85    --     0 
CS22879-094  SG 5820 3.60 -3.15 -2.81 1 4379.230  0.79    -- 0 1 3517.299  0.63    --     0 
CS22879-097  HB 5640 1.55 -2.66 -2.64 0       --  0.55  0.31 1 0       --  0.17  0.21     7 
CS22879-103  HB 5720 1.60 -2.16 -2.15 0       -- -0.11  0.18 4 0       --  0.11  0.20     7 
CS22880-067  SG 5570 3.35 -3.23 -3.37 1 4389.979  0.75    -- 0 1 3715.464  1.00    --     0 
CS22880-086  RG 4960 1.90 -3.28 -3.25 0       -- -0.06  0.10 2 0       --  0.14  0.21     6 
CS22881-032  SG 5430 3.20 -3.55 -3.10 1 4408.196  1.03    -- 0 1 3715.464  0.70    --     0 
CS22881-036  SG 5940 3.70 -2.34 -2.37 0       --  0.18  0.22 1 0       --  0.27  0.28     5 
CS22881-039  HB 6170 2.05 -2.79 -2.79 1 4111.779  1.08    -- 0 0       --  0.20  0.21     2 
CS22881-070  SG 6020 3.70 -2.96 -2.73 1 4111.779  0.95    -- 0 0       --  0.41  0.27     4 
CS22882-001  HB 5930 1.90 -2.62 -2.62 0       --  0.66  0.26 1 0       --  0.24  0.22     7 
CS22882-006  SG 5800 3.60 -2.94 -2.66 0       --  0.38  0.22 1 0       --  0.31  0.26     5 
CS22882-012  SG 6290 3.80 -2.76 -2.75 1 4111.779  1.14    -- 0 1 4005.702  0.53    --     0 
CS22882-030  SG 5580 3.40 -3.47 -3.14 1 4379.230  0.84    -- 0 1 3715.464  0.77    --     0 
CS22883-037  HB 5800 1.50 -2.01 -1.97 0       -- -0.07  0.11 3 0       --  0.04  0.21     6 
CS22884-020  SG 6040 3.75 -2.48 -2.27 0       --  0.21  0.10 2 0       --  0.42  0.23     3 
CS22884-108  SG 6320 3.75 -3.10 -3.21 1 4111.779  1.48    -- 0 1 4005.702  0.99    --     0 
CS22885-040  SG 6160 3.75 -2.78 -2.60 1 4379.230  0.74    -- 0 0       --  0.27  0.26     3 
CS22885-096  RG 4580 0.75 -4.41 -4.21 1 4379.230  0.53    -- 0 0       --  0.17  0.20     3 
CS22885-203  SG 5820 3.60 -2.73 -2.57 1 4111.779  0.68    -- 0 1 3517.299  0.12    --     0 
CS22886-003  SG 5970 3.65 -2.92 -2.87 1 4379.230  0.79    -- 0 0       --  0.64  0.22     2 
CS22886-012  SG 5650 3.50 -2.88 -2.61 0       --  0.43  0.22 1 0       --  0.46  0.28     5 
CS22886-013  HB 6200 1.75 -2.58 -2.60 1 4111.779  0.77    -- 0 0       --  0.26  0.25     7 
CS22886-044  SG 5730 3.75 -1.86 -1.65 0       -- -0.01  0.24 3 0       --  0.12  0.22     7 
CS22888-002  SG 5700 3.50 -2.93 -2.91 1 4389.979  0.40    -- 0 0       --  0.49  0.33     1 
CS22888-014  SG 6020 3.70 -2.73 -2.69 1 4389.979  0.63    -- 0 0       --  0.35  0.24     3 
CS22888-031  SG 5810 3.50 -3.71 -3.41 1 4379.230  1.36    -- 0 1 3715.464  1.02    --     0 
CS22888-047  HB 5950 1.90 -2.54 -2.54 0       -- -0.24  0.22 1 0       --  0.01  0.21     7 
CS22889-050  SG 5920 3.60 -3.09 -2.84 1 4379.230  0.94    -- 0 0       --  0.39  0.22     2 
CS22890-011  SG 6010 3.70 -2.68 -2.47 0       --  0.15  0.22 1 0       --  0.27  0.22     4 
CS22890-024  RG 5320 2.95 -2.77 -2.58 0       -- -0.07  0.10 3 0       -- -0.01  0.20     6 
CS22890-064  SG 5960 3.60 -3.12 -3.20 1 4111.779  1.22    -- 0 1 4005.702  1.00    --     0 
CS22891-184  HB 5530 1.60 -2.68 -2.67 0       -- -0.14  0.31 1 0       -- -0.13  0.22     6 
CS22891-200  RG 4490 0.50 -4.06 -3.88 1 4389.979  0.14    -- 0 0       -- -0.02  0.20     3 
CS22891-209  RG 4620 0.95 -3.49 -3.26 0       --  0.01  0.11 3 0       --  0.07  0.22     7 
CS22891-221  RG 5290 2.80 -3.23 -3.48 0       -- -0.07  0.31 1 1 3715.464  0.60    --     0 
CS22892-025  SG 6140 3.75 -2.78 -2.66 1 4111.779  1.11    -- 0 0       --  0.42  0.22     3 
CS22892-052  RG 4690 1.15 -3.24 -3.16 0       -- -0.37  0.10 2 0       -- -0.15  0.19     7 
CS22893-005  RG 5260 2.75 -2.99 -2.93 0       --  0.18  0.15 2 0       --  0.27  0.21     3 
CS22893-010  RG 5150 2.45 -3.12 -2.93 1 4379.230  0.26    -- 0 0       --  0.11  0.21     3 
CS22893-011  SG 6010 3.75 -2.40 -2.27 0       --  0.28  0.14 1 0       --  0.33  0.21     3 
CS22894-004  SG 5920 3.65 -2.96 -2.65 1 4111.779  0.88    -- 0 0       --  0.66  0.31     1 
CS22894-019  SG 5930 3.60 -2.98 -3.04 1 4111.779  1.04    -- 0 0       --  0.68  0.31     1 
CS22894-023  SG 5980 3.65 -3.14 -2.82 1 4379.230  0.90    -- 0 0       --  0.27  0.23     4 
CS22894-049  MS 5870 3.90 -2.84 -2.83 1 4111.779  0.62    -- 0 0       --  0.45  0.25     1 
CS22896-015  RG 5080 2.25 -2.85 -2.84 0       -- -0.06  0.11 3 0       --  0.03  0.22     6 
CS22896-055  HB 5970 1.85 -2.52 -2.51 1 4111.779  0.45    -- 0 0       --  0.19  0.21     7 
CS22896-110  HB 5380 1.15 -2.85 -2.86 0       --  0.17  0.09 2 0       --  0.19  0.23     6 
CS22896-115  SG 5910 3.65 -2.82 -2.72 1 4111.779  0.56    -- 0 0       --  0.22  0.23     2 
CS22896-136  SG 6190 3.85 -2.41 -2.19 1 4379.230  0.36    -- 0 0       --  0.22  0.21     5 
CS22897-008  RG 4550 0.70 -3.83 -3.73 0       --  0.16  0.18 3 0       --  0.20  0.18     6 
CS22898-043  HB 6160 2.15 -2.83 -2.80 1 4111.779  0.89    -- 0 0       --  0.33  0.22     4 
CS22898-047  RG 5150 2.40 -3.51 -3.45 0       --  0.05  0.22 1 0       --  0.16  0.21     4 
CS22937-072  HB 5500 1.75 -2.72 -2.71 0       --  0.23  0.18 3 0       --  0.23  0.20     7 
CS22940-070  HB 6130 1.85 -1.43 -1.46 0       -- -0.05  0.10 4 0       --  0.11  0.21     6 
CS22940-077  HB 5350 1.35 -3.10 -3.10 0       --  0.49  0.18 1 0       --  0.16  0.22     6 
CS22940-121  HB 5200 1.15 -3.14 -3.13 0       --  0.33  0.13 1 0       --  0.19  0.20     6 
CS22941-017  RG 5070 2.20 -3.11 -3.08 0       --  0.06  0.12 2 0       --  0.19  0.21     6 
CS22941-027  HB 6050 1.70 -2.71 -2.71 1 4111.779  0.47    -- 0 0       --  0.06  0.22     4 
CS22942-002  RG 5010 2.00 -3.61 -3.53 0       -- -0.16  0.32 1 0       --  0.03  0.27     5 
CS22942-011  RG 4930 1.85 -2.88 -2.83 0       -- -0.34  0.09 3 0       --  0.04  0.19     6 
CS22942-035  RG 4940 1.85 -3.08 -2.99 0       -- -0.12  0.10 3 0       --  0.03  0.22     6 
CS22943-059  SG 5810 3.60 -2.95 -2.64 1 4379.230  0.71    -- 0 0       --  0.25  0.22     4 
CS22943-095  SG 6140 3.80 -2.52 -2.44 0       --  0.09  0.14 1 0       --  0.28  0.23     5 
CS22943-132  SG 5850 3.60 -2.63 -2.67 0       --  0.19  0.13 2 0       --  0.15  0.29     6 
CS22943-137  RG 5400 3.10 -3.64 -3.39 1 4379.230  1.04    -- 0 1 3545.196  0.82    --     0 
CS22943-201  HB 5970 2.45 -2.68 -2.69 1 4379.230  0.45    -- 0 0       --  0.14  0.26     3 
CS22944-014  SG 6020 3.70 -2.64 -2.62 1 4379.230  0.30    -- 0 0       --  0.35  0.23     3 
CS22944-032  RG 5090 2.30 -3.22 -3.15 0       --  0.09  0.10 3 0       --  0.11  0.23     6 
CS22944-061  SG 5920 3.60 -2.96 -2.95 1 4111.779  0.75    -- 0 0       --  0.40  0.30     1 
CS22945-017  SG 6080 3.70 -2.89 -2.73 1 4379.230  0.44    -- 0 1 4005.702  0.58    --     0 
CS22945-024  RG 5120 2.35 -2.58 -2.59 0       -- -0.01  0.13 1 0       --  0.14  0.21     5 
CS22945-028  RG 4900 1.75 -2.92 -2.89 0       -- -0.07  0.12 3 0       -- -0.04  0.23     6 
CS22945-031  SG 5820 3.55 -3.29 -3.03 1 4111.779  1.24    -- 0 1 4023.377  0.68    --     0 
CS22945-056  HB 6000 1.75 -2.82 -2.83 1 4379.230  0.76    -- 0 0       --  0.14  0.24     4 
CS22945-058  SG 5990 3.65 -2.98 -2.71 1 4111.779  0.97    -- 0 0       --  0.49  0.25     1 
CS22945-063  HB 5730 1.70 -2.84 -2.84 0       --  0.10  0.13 1 0       --  0.30  0.21     6 
CS22947-187  HB 5300 1.40 -2.58 -2.58 0       -- -0.05  0.09 3 0       --  0.15  0.23     7 
CS22948-066  RG 4830 1.55 -3.50 -3.18 0       --  0.33  0.17 2 0       --  0.23  0.20     6 
CS22948-093  SG 6540 3.85 -3.32 -3.42 1 4379.230  1.45    -- 0 1 3715.464  1.20    --     0 
CS22949-030  SG 5890 3.60 -3.01 -2.88 1 4111.779  0.57    -- 0 0       --  0.28  0.22     2 
CS22949-037  RG 4630 0.95 -4.38 -4.20 0       --  0.45  0.10 2 0       --  0.47  0.23     3 
CS22949-048  RG 4620 0.95 -3.55 -3.37 0       -- -0.13  0.11 3 0       --  0.01  0.21     6 
CS22950-046  RG 4380 0.50 -4.12 -3.64 0       -- -0.12  0.22 1 0       -- -0.11  0.20     5 
CS22951-005  SG 5950 3.65 -2.74 -2.67 1 4379.230  0.69    -- 0 0       --  0.25  0.28     5 
CS22951-059  RG 5120 2.35 -2.84 -2.83 0       -- -0.12  0.10 2 0       --  0.15  0.22     5 
CS22951-077  HB 5290 1.45 -2.54 -2.54 0       -- -0.09  0.10 4 0       --  0.01  0.23     7 
CS22952-015  RG 4500 0.55 -3.87 -3.68 0       -- -0.08  0.22 1 0       -- -0.20  0.22     5 
CS22953-003  RG 4860 1.65 -3.13 -3.00 0       -- -0.26  0.14 3 0       -- -0.09  0.19     6 
CS22953-037  SG 6150 3.70 -3.21 -3.05 1 4111.779  1.14    -- 0 1 3715.464  0.78    --     0 
CS22954-004  SG 5810 3.55 -3.00 -2.78 1 4379.230  0.66    -- 0 0       --  0.25  0.22     2 
CS22954-015  SG 5930 3.75 -2.11 -1.97 0       --  0.10  0.22 1 0       --  0.28  0.22     6 
CS22955-110  BS 6710 3.45 -1.37 -1.39 0       --  0.16  0.12 3 0       --  0.13  0.13     7 
CS22955-174  HB 5520 1.35 -3.10 -3.10 1 4111.779  0.42    -- 0 0       --  0.26  0.23     5 
CS22956-015  SG 5960 3.70 -2.81 -2.48 1 4389.979  0.57    -- 0 0       --  0.23  0.22     2 
CS22956-021  SG 6020 3.70 -2.73 -2.51 1 4111.779  0.66    -- 0 0       --  0.22  0.22     4 
CS22956-050  RG 4640 1.00 -3.67 -3.57 0       -- -0.19  0.16 2 0       --  0.21  0.23     6 
CS22956-062  SG 5540 3.40 -2.75 -2.76 0       -- -0.10  0.12 2 0       --  0.46  0.23     3 
CS22956-081  SG 6310 3.80 -2.71 -2.80 1 4379.230  0.80    -- 0 1 3715.464  1.14    --     0 
CS22956-102  SG 6220 3.85 -2.39 -2.21 1 4379.230  0.57    -- 0 0       --  0.42  0.24     1 
CS22956-106  SG 6410 3.90 -2.69 -2.60 1 4111.779  1.16    -- 0 1 3545.196  0.87    --     0 
CS22956-110  HB 6010 1.85 -3.15 -3.14 1 4379.230  0.84    -- 0 0       --  0.58  0.24     3 
CS22956-114  RG 4900 1.75 -3.19 -2.86 0       -- -0.11  0.09 2 0       -- -0.03  0.23     6 
CS22957-013  RG 4620 0.95 -2.98 -3.01 0       -- -0.33  0.13 2 0       --  0.05  0.20     7 
CS22957-019  SG 6070 3.75 -2.43 -2.42 0       --  0.12  0.22 1 0       --  0.18  0.24     6 
CS22957-022  RG 4860 1.65 -3.28 -3.17 0       -- -0.04  0.11 3 0       --  0.03  0.22     6 
CS22957-024  SG 6160 3.75 -2.91 -2.81 1 4379.230  0.90    -- 0 0       --  0.77  0.25     1 
CS22957-026  SG 6120 3.90 -1.93 -1.89 0       --  0.02  0.11 2 0       --  0.13  0.22     7 
CS22957-027  RG 5220 2.65 -3.19 -3.00 1 4379.230  1.23    -- 0 0       --  0.27  0.19     3 
CS22957-036  SG 5970 3.75 -2.28 -2.09 0       --  0.14  0.31 1 0       --  0.19  0.21     6 
CS22958-037  HB 5770 2.10 -2.51 -2.51 0       --  0.12  0.13 1 0       --  0.20  0.23     6 
CS22958-041  SG 6010 3.65 -3.10 -2.88 1 4379.230  1.32    -- 0 1 3715.464  0.96    --     0 
CS22958-042  SG 5760 3.55 -3.40 -2.99 1 4379.230  0.90    -- 0 1 3715.464  0.60    --     0 
CS22958-052  SG 6090 3.75 -2.62 -2.42 1 4111.779  0.72    -- 0 0       --  0.37  0.22     3 
CS22958-065  SG 6020 3.75 -2.29 -2.24 0       --  0.07  0.18 1 0       --  0.13  0.25     5 
CS22958-074  SG 5800 3.60 -2.67 -2.62 1 4379.230  0.50    -- 0 0       --  0.34  0.23     2 
CS22958-083  RG 4900 1.75 -3.05 -3.04 0       -- -0.09  0.11 3 0       --  0.05  0.20     7 
CS22959-074  RG 4940 1.90 -2.60 -2.49 0       -- -0.30  0.09 4 0       -- -0.05  0.21     7 
CS22959-139  SG 6090 3.75 -2.67 -2.45 1 4379.230  0.76    -- 0 0       --  0.54  0.29     1 
CS22960-010  MS 5280 4.00 -3.02 -3.03 0       -- -0.21  0.11 1 0       --  0.56  0.15     2 
CS22960-029  SG 5890 3.60 -3.05 -2.77 1 4389.979  0.72    -- 0 1 3545.196  0.58    --     0 
CS22960-048  RG 4770 1.40 -3.91 -3.78 0       --  0.51  0.22 1 0       --  0.21  0.19     3 
CS22960-053  RG 4860 1.65 -3.64 -3.33 1 4379.230  0.45    -- 0 1 3517.299  0.68    --     0 
CS22960-064  RG 5060 2.20 -2.77 -2.77 0       -- -0.16  0.09 3 0       --  0.11  0.20     7 
CS22963-004  RG 5060 2.15 -4.09 -3.85 1 4379.230  1.11    -- 0 1 4005.702  0.57    --     0 
CS22964-115  SG 6090 3.70 -2.82 -2.70 1 4389.979  0.85    -- 0 0       --  0.51  0.25     1 
CS22964-176  SG 6000 3.70 -2.56 -2.46 1 4111.779  0.77    -- 0 0       --  0.29  0.23     5 
CS22964-183  SG 6010 3.65 -3.01 -2.87 1 4379.230  0.94    -- 0 1 3715.464  0.76    --     0 
CS22964-214  SG 6180 3.75 -2.95 -2.84 1 4379.230  0.86    -- 0 1 3517.299  0.61    --     0 
CS22965-016  RG 4770 1.40 -3.13 -2.93 0       -- -0.02  0.13 3 0       --  0.13  0.20     4 
CS22965-054  SG 6050 3.70 -3.17 -2.89 1 4379.230  1.38    -- 0 1 3715.464  0.26    --     0 
CS22968-001  SG 5940 3.65 -3.12 -2.84 1 4111.779  1.05    -- 0 0       --  0.38  0.38     1 
CS22968-014  RG 4540 0.60 -3.99 -3.85 0       --  0.03  0.22 1 0       -- -0.08  0.20     3 
CS22968-026  SG 5850 3.65 -2.57 -2.33 0       --  0.02  0.12 2 0       --  0.20  0.22     4 
CS22968-029  SG 5760 3.50 -3.10 -3.11 1 4379.230  0.93    -- 0 1 3951.957  0.86    --     0 
CS29493-023  SG 5980 3.65 -2.89 -2.66 1 4379.230  0.83    -- 0 0       --  0.28  0.37     1 
CS29493-050  SG 6270 3.80 -2.92 -2.89 1 4379.230  1.17    -- 0 0       --  0.41  0.30     1 
CS29493-062  SG 5520 3.40 -2.76 -2.59 0       --  0.08  0.32 1 0       --  0.18  0.23     5 
CS29493-094  SG 6130 3.80 -2.66 -2.44 1 4111.779  0.91    -- 0 1 3715.464  0.19    --     0 
CS29495-005  SG 5990 3.75 -2.44 -2.26 0       --  0.08  0.13 1 0       --  0.26  0.22     6 
CS29495-042  RG 5180 2.55 -2.54 -2.18 1 4111.779 -0.10    -- 0 0       -- -0.02  0.26     7 
CS29497-030  BS 7000 4.00 -2.52 -2.52 1 4379.230  1.32    -- 0 0       --  0.72  0.43     1 
CS29498-043  RG 4440 0.50 -3.87 -3.85 1 4379.230  0.51    -- 0 0       --  0.20  0.31     1 
CS29499-003  SG 6080 3.75 -2.51 -2.35 1 4379.230  0.52    -- 0 0       --  0.36  0.25     5 
CS29499-058  SG 6060 3.70 -2.81 -2.61 1 4379.230  0.86    -- 0 0       --  0.31  0.22     4 
CS29499-060  SG 6280 3.80 -2.79 -2.75 1 4379.230  1.06    -- 0 0       --  0.46  0.22     2 
CS29501-032  SG 5950 3.65 -2.92 -2.71 1 4379.230  0.71    -- 0 1 4023.377  0.50    --     0 
CS29502-092  RG 4820 1.50 -3.30 -3.20 1 4111.779  0.05    -- 0 0       -- -0.04  0.21     6 
CS29504-004  HB 7500 2.50 -2.38 -2.35 1 4379.230  1.75    -- 0 1 4005.702  0.37    --     0 
CS29504-006  SG 6150 3.70 -3.12 -2.91 1 4111.779  1.41    -- 0 1 4023.377  1.20    --     0 
CS29506-007  SG 5940 3.60 -3.24 -2.94 1 4111.779  1.21    -- 0 0       --  0.31  0.24     1 
CS29506-090  SG 5940 3.60 -3.21 -3.08 1 4111.779  1.14    -- 0 1 3715.464  0.82    --     0 
CS29509-027  BS 6850 3.50 -2.42 -2.42 1 4389.979  0.73    -- 0 0       --  0.19  0.15     6 
CS29512-073  SG 5650 3.60 -2.10 -1.93 1 4379.230 -0.10    -- 0 0       -- -0.25  0.27     7 
CS29513-003  HB 5480 1.90 -2.47 -2.46 0       --  0.08  0.12 2 0       --  0.10  0.21     6 
CS29513-014  HB 5440 1.55 -2.32 -2.32 0       -- -0.01  0.09 2 0       --  0.08  0.21     7 
CS29513-015  SG 6110 3.75 -2.63 -2.51 1 4379.230  0.60    -- 0 0       --  0.00  0.24     1 
CS29513-031  SG 6600 4.00 -2.67 -2.59 1 4379.230  1.18    -- 0 1 3517.299  0.29    --     0 
CS29513-032  SG 6080 3.85 -1.85 -1.91 0       -- -0.03  0.12 1 0       --  0.12  0.27     5 
CS29514-007  SG 6400 3.85 -2.83 -2.81 1 4379.230  1.20    -- 0 1 4005.702  0.88    --     0 
CS29514-017  RG 5270 2.80 -2.35 -2.34 0       -- -0.26  0.13 3 0       -- -0.06  0.26     6 
CS29514-018  SG 5990 3.70 -2.84 -2.58 1 4379.230  0.40    -- 0 0       --  0.19  0.24     4 
CS29514-037  SG 5970 3.70 -2.62 -2.47 0       --  0.35  0.12 1 0       --  0.12  0.22     5 
CS29517-018  SG 5680 3.50 -2.78 -2.94 0       --  0.14  0.19 1 0       --  0.52  0.22     2 
CS29517-042  SG 6120 3.75 -2.53 -2.54 1 4111.779  0.64    -- 0 0       --  0.26  0.24     4 
CS29529-054  SG 5710 3.55 -2.55 -2.75 0       -- -0.03  0.14 1 1 4005.702  0.56    --     0 
CS30312-044  RG 4660 1.05 -3.22 -3.19 0       -- -0.12  0.10 3 0       -- -0.02  0.19     5 
CS30312-059  RG 4780 1.40 -3.41 -3.26 0       -- -0.22  0.11 3 0       -- -0.05  0.19     6 
CS30312-062  HB 6600 2.45 -2.64 -2.65 1 4111.779  0.84    -- 0 0       --  0.19  0.21     3 
CS30312-100  RG 5040 2.15 -2.69 -2.68 0       -- -0.04  0.09 3 0       --  0.22  0.20     7 
CS30314-067  RG 4320 0.50 -3.31 -3.01 0       -- -0.43  0.12 3 0       -- -0.01  0.21     7 
CS30339-015  SG 5840 3.60 -3.00 -2.86 1 4111.779  0.59    -- 0 1 4005.702  0.45    --     0 
CS30339-046  HB 7000 2.55 -2.71 -2.69 1 4111.779  1.27    -- 0 1 4005.702  0.35    --     0 
CS30339-052  HB 5580 2.35 -2.69 -2.67 1 4111.779  0.55    -- 0 0       --  0.18  0.25     3 
CS30339-069  SG 5900 3.55 -3.50 -3.17 1 4379.230  1.15    -- 0 1 4005.702  0.52    --     0 
CS30339-073  RG 4830 1.55 -3.93 -3.80 1 4379.230  0.76    -- 0 0       --  0.42  0.36     1 
CS30492-001  SG 5790 3.65 -2.62 -2.35 0       --  0.15  0.18 1 0       --  0.26  0.22     5 
CS30492-016  SG 5570 3.35 -3.30 -3.40 1 4389.979  0.79    -- 0 1 4005.702  0.89    --     0 
CS30492-110  RG 4660 1.05 -3.27 -3.16 0       -- -0.33  0.22 1 0       -- -0.03  0.20     6 
CS30493-071  SG 5700 3.55 -2.82 -2.46 0       --  0.18  0.11 1 0       --  0.10  0.24     5 
CS30494-003  RG 4930 1.85 -2.97 -2.97 0       -- -0.21  0.09 3 0       --  0.07  0.22     6 
CS31082-001  RG 4650 1.05 -3.09 -3.03 0       -- -0.11  0.12 3 0       -- -0.06  0.20     6 
G004-036     SG 5810 3.65 -2.17 -2.22 0       --  0.16  0.10 2 0       --  0.26  0.22     5 
G004-037     SG 6110 3.75 -2.73 -2.67 1 4379.230  0.81    -- 0 1 3951.957  0.50    --     0 
G009-027     MS 5360 4.15 -1.79 -1.81 0       -- -0.23  0.10 2 1 4005.702  0.39    --     0 
G010-054     MS 5210 4.40 -2.29 -2.30 0       -- -0.08  0.14 2 1 3951.957  0.48    --     0 
G015-010     MS 5050 4.05 -2.53 -2.54 0       -- -0.17  0.09 3 0       --  0.16  0.17     5 
G016-025     MS 5250 4.10 -2.08 -2.07 0       -- -0.32  0.12 2 1 4023.377  0.16    --     0 
G025-022     MS 5350 3.95 -2.33 -2.33 0       -- -0.14  0.15 2 1 4005.702  0.54    --     0 
G025-024     SG 5670 3.55 -2.11 -2.28 0       -- -0.09  0.19 1 0       --  0.23  0.24     1 
G026-001     SG 5860 3.75 -2.08 -1.94 0       --  0.02  0.14 2 0       --  0.16  0.23     5 
G064-012     SG 6030 3.60 -3.58 -3.39 1 4111.779  1.42    -- 0 1 3715.464  0.74    --     0 
G071-055     SG 5550 3.55 -2.06 -1.82 0       -- -0.16  0.14 4 0       --  0.08  0.23     5 
G075-056     SG 6190 3.85 -2.35 -2.30 1 4379.230  0.42    -- 0 0       --  0.36  0.22     2 
G088-023     MS 5640 3.95 -1.94 -1.94 0       -- -0.13  0.18 4 0       --  0.34  0.34     1 
G090-003     SG 5680 3.60 -2.40 -2.24 0       -- -0.01  0.10 3 0       --  0.14  0.22     4 
G090-025     MS 5150 4.05 -2.03 -2.04 0       -- -0.12  0.11 3 0       --  0.04  0.14     5 
G107-050     SG 6030 3.85 -2.06 -1.89 1 4379.230  0.31    -- 0 1 4005.702  0.84    --     0 
G115-049     MS 5420 3.80 -2.61 -2.60 0       -- -0.07  0.19 1 1 4005.702  0.52    --     0 
G122-069     SG 6010 3.70 -2.78 -2.50 1 4379.230  1.04    -- 0 1 3951.957  0.52    --     0 
G126-062     SG 5970 3.85 -1.80 -1.70 0       --  0.02  0.11 4 0       --  0.11  0.23     5 
G137-086     SG 5820 3.75 -1.90 -1.76 0       -- -0.11  0.19 1 0       -- -0.13  0.25     1 
G146-056     MS 5290 4.05 -1.58 -1.57 0       -- -0.10  0.17 4 1 4023.377  0.51    --     0 
G146-076     RG 4980 2.10 -2.08 -2.13 0       -- -0.27  0.14 3 0       -- -0.03  0.18     4 
G153-064     MS 5630 4.15 -1.08 -1.09 0       -- -0.12  0.11 3 0       --  0.10  0.13     5 
G161-073     SG 5680 3.90 -1.42 -1.07 0       -- -0.27  0.10 3 0       -- -0.12  0.21     5 
G166-047     SG 5960 3.70 -2.46 -2.28 1 4379.230  0.61    -- 0 1 4005.702  0.73    --     0 
G170-047     RG 4930 1.85 -2.93 -2.90 0       -- -0.19  0.10 3 0       --  0.02  0.19     5 
G180-058     MS 4980 4.40 -2.60 -2.62 0       --  0.06  0.09 2 0       --  0.48  0.26     2 
G186-026     SG 5950 3.65 -3.07 -2.90 1 4379.230  0.92    -- 0 1 3951.957  0.81    --     0 
G188-022     SG 5890 3.90 -1.50 -1.44 0       -- -0.20  0.12 4 0       --  0.13  0.22     5 
G188-030     MS 5090 4.30 -2.05 -2.07 0       -- -0.03  0.14 3 0       -- -0.12  0.18     4 
G190-010     MS 5230 4.35 -1.95 -1.94 0       -- -0.21  0.15 4 0       --  0.05  0.18     4 
G190-015     MS 4950 3.85 -3.12 -3.13 0       -- -0.04  0.10 2 1 4023.377  0.51    --     0 
G199-066     SG 5560 3.45 -2.14 -2.34 0       -- -0.15  0.12 2 0       --  0.44  0.24     1 
G201-044     SG 6000 3.90 -1.72 -1.63 0       --  0.03  0.11 2 0       --  0.08  0.21     4 
G206-034     SG 5930 3.60 -3.17 -3.13 1 4111.779  0.99    -- 0 1 3951.957  0.51    --     0 
G214-001     MS 5370 4.05 -2.29 -2.29 0       -- -0.11  0.23 2 1 3951.957  0.37    --     0 
G234-028     SG 5870 3.75 -1.80 -1.78 0       -- -0.18  0.10 2 0       --  0.07  0.22     3 
G238-030     SG 5740 3.50 -3.38 -3.40 1 4379.230  1.46    -- 0 1 4005.702  1.63    --     0 
G238-032     MS 5380 4.35 -1.59 -1.58 0       -- -0.13  0.11 4 0       --  0.28  0.15     2 
HD106373     HB 6040 1.85 -2.61 -2.60 1 4379.230  0.19    -- 0 0       --  0.26  0.23     6 
HD106373     HB 6040 1.85 -2.61 -2.60 1 4111.779  0.98    -- 0 0       --  0.25  0.23     3 
HD108317     RG 5030 2.10 -2.62 -2.60 0       -- -0.11  0.14 4 0       --  0.17  0.18     7 
HD108317     RG 5030 2.10 -2.62 -2.60 0       -- -0.28  0.11 3 0       --  0.16  0.19     4 
HD11582      RG 5020 2.20 -1.84 -2.03 0       -- -0.30  0.10 4 0       --  0.14  0.19     7 
HD119516     HB 5660 1.90 -1.94 -1.93 0       -- -0.17  0.13 4 0       -- -0.05  0.20     5 
HD122196     SG 5880 3.80 -1.97 -1.79 0       -- -0.13  0.22 1 0       --  0.05  0.24     2 
HD122563     RG 4500 0.55 -2.97 -2.93 0       -- -0.21  0.09 4 0       --  0.01  0.18     4 
HD122563     RG 4500 0.55 -2.97 -2.93 0       -- -0.23  0.09 4 0       --  0.06  0.20     4 
HD122563     RG 4500 0.55 -2.97 -2.93 0       -- -0.28  0.09 4 0       --  0.08  0.18     6 
HD126238     RG 4750 1.65 -2.05 -1.96 0       -- -0.40  0.10 3 0       -- -0.13  0.18     7 
HD126587     RG 4640 1.00 -3.29 -3.21 0       -- -0.11  0.10 3 0       --  0.05  0.19     7 
HD128279     RG 5050 2.15 -2.52 -2.64 0       -- -0.11  0.09 3 0       --  0.20  0.20     7 
HD132475     SG 5410 3.50 -1.82 -1.65 0       -- -0.14  0.10 4 0       --  0.14  0.22     7 
HD132475     SG 5410 3.50 -1.82 -1.65 0       -- -0.18  0.12 4 0       --  0.13  0.24     5 
HD13979      RG 4830 1.60 -2.97 -2.72 0       -- -0.16  0.10 4 0       -- -0.01  0.22     7 
HD16031      SG 5870 3.75 -2.01 -1.91 0       -- -0.06  0.10 2 0       --  0.16  0.24     5 
HD175305     RG 4920 2.30 -1.63 -1.56 0       -- -0.38  0.14 4 0       -- -0.03  0.18     5 
HD175606     SG 5920 3.70 -2.39 -2.24 0       -- -0.00  0.12 2 0       --  0.15  0.23     6 
HD178443     HB 5170 1.45 -1.99 -2.02 0       -- -0.11  0.10 4 0       --  0.10  0.21     7 
HD184266     HB 5780 1.85 -1.75 -1.74 0       -- -0.01  0.12 3 0       --  0.06  0.18     5 
HD186478     RG 4540 0.65 -2.75 -2.78 0       -- -0.29  0.10 4 0       --  0.04  0.18     7 
HD188510     MS 5210 4.10 -1.88 -1.88 0       -- -0.20  0.10 3 0       --  0.10  0.16     5 
HD193901     MS 5580 4.05 -1.29 -1.28 0       -- -0.26  0.11 4 0       --  0.01  0.16     7 
HD19445      SG 5820 3.65 -2.29 -2.40 0       --  0.03  0.18 1 0       --  0.08  0.22     4 
HD196892     SG 5670 3.85 -1.38 -1.24 0       -- -0.10  0.10 3 0       --  0.18  0.21     5 
HD196944     HB 5310 1.75 -2.39 -2.39 0       -- -0.08  0.11 2 0       -- -0.01  0.20     7 
HD200654     RG 5080 2.25 -3.13 -3.06 0       -- -0.02  0.10 3 0       --  0.11  0.20     7 
HD201891     MS 5840 4.10 -1.20 -1.21 0       -- -0.14  0.13 4 0       --  0.12  0.14     5 
HD214362     HB 5760 1.65 -2.06 -2.04 0       -- -0.12  0.15 3 0       --  0.07  0.21     4 
HD21581      RG 4940 2.10 -1.70 -1.82 0       -- -0.22  0.14 3 0       --  0.19  0.18     6 
HD219617     SG 5730 3.70 -1.74 -1.83 0       -- -0.08  0.11 4 0       --  0.13  0.24     5 
HD220127     RG 5060 2.40 -1.70 -1.85 0       -- -0.24  0.11 3 0       --  0.17  0.19     7 
HD237846     RG 4730 1.30 -3.21 -3.14 0       -- -0.29  0.14 1 0       -- -0.17  0.22     4 
HD26169      RG 4750 1.35 -2.80 -2.81 0       -- -0.10  0.09 3 0       --  0.09  0.18     7 
HD26297      RG 4400 1.10 -1.98 -1.72 0       -- -0.44  0.17 4 0       -- -0.00  0.20     7 
HD31128      SG 5630 3.60 -1.87 -1.92 0       -- -0.15  0.11 4 0       --  0.04  0.23     5 
HD45282      RG 5230 2.90 -1.59 -1.73 0       -- -0.24  0.10 4 0       --  0.12  0.18     5 
HD6268       RG 4570 0.70 -2.82 -2.69 0       -- -0.31  0.09 4 0       --  0.01  0.20     7 
HD88609      RG 4430 0.50 -3.29 -3.08 0       -- -0.37  0.10 3 0       -- -0.08  0.20     4 
HD94028      SG 5730 3.70 -1.76 -1.81 0       -- -0.11  0.10 2 0       --  0.14  0.26     5 
HE0454-4758  RG 5140 2.40 -3.38 -3.32 0       --  0.24  0.18 2 0       --  0.25  0.22     3 
HE0938+0114  SG 6030 3.65 -3.09 -2.92 1 4379.230  0.93    -- 0 1 3951.957  0.82    --     0 
HE1012-1540  RG 5230 2.65 -4.17 -3.76 1 4379.230  1.42    -- 0 1 3715.464  1.13    --     0 
HE1124-2335  RG 4870 1.65 -3.36 -3.26 0       -- -0.21  0.18 1 0       --  0.08  0.21     4 
HE1320-1339  RG 4690 1.20 -3.18 -2.93 0       -- -0.07  0.10 4 0       --  0.11  0.18     7 
HE1320-1339  RG 4690 1.20 -3.18 -2.93 0       -- -0.09  0.10 4 0       --  0.04  0.19     3 
HIP99423     SG 5520 3.70 -1.73 -1.42 0       -- -0.15  0.10 4 0       --  0.09  0.21     5 
